GMM-based Codebook Construction and Feedback Encoding in FDD Systems

We propose a precoder codebook construction and feedback encoding scheme which is based on Gaussian mixture models (GMMs). In an offline phase, the base station (BS) first fits a GMM to uplink (UL) training samples. Thereafter, it designs a codebook in an unsupervised manner by exploiting the GMM's clustering capability. We design one codebook entry per GMM component. After offloading the GMM-but not the codebook-to the mobile terminal (MT) in the online phase, the MT utilizes the GMM to determine the best fitting codebook entry. To this end, no channel estimation is necessary at the MT. Instead, the MT's observed signal is used to evaluate how responsible each component of the GMM is for the signal. The feedback consists of the index of the GMM component with the highest responsibility and the BS then employs the corresponding codebook entry. Simulation results show that the proposed codebook design and feedback encoding scheme outperforms conventional Lloyd clustering based codebook design algorithms, especially in configurations with reduced pilot overhead.

==> gmm_feedback/P4/UL_all_se_rel_opt_cdf_gap40_nc64_SNR15dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_UL_perfect,Lloyd_PGD_UL_ls,Lloyd_PGD_UL_omp,Lloyd_PGD_UL_scovDL,Lloyd_PGD_UL_scovUL,Lloyd_PGD_UL_gmmDLfull,Lloyd_PGD_UL_gmmULfull,Lloyd_PGD_UL_gmmDLkbest,Lloyd_PGD_UL_gmmULkbest,Lloyd_PGD_UL_gmmDLbest,Lloyd_PGD_UL_gmmULbest,GMM_PGD_UL_perfect,GMM_PGD_UL_from_y,unipow_chan_subsp,optimal
0.0,1.0,0.26431,0.53953,0.14376,0.13626,0.15842,0.16271,0.20833,0.15213,0.20833,0.15213,0.16482,0.15213,0.38525,0.15696,0.47971,1.0
0.004,0.996,0.53311,0.7311,0.44683,0.41478,0.3475,0.33083,0.46632,0.4532,0.46632,0.4532,0.44435,0.45281,0.64588,0.48665,0.73902,1.0
0.008,0.992,0.57115,0.77096,0.5013,0.48815,0.38533,0.37707,0.52975,0.5154,0.52975,0.5154,0.51921,0.51144,0.70398,0.55721,0.76983,1.0
0.012,0.988,0.5872,0.79731,0.53981,0.53315,0.41486,0.41635,0.56141,0.55483,0.56141,0.55483,0.55338,0.54872,0.75685,0.59552,0.7883,1.0
0.016,0.984,0.6002,0.81217,0.56237,0.56071,0.43715,0.44283,0.58341,0.57691,0.58341,0.57691,0.57357,0.56691,0.77758,0.63323,0.80101,1.0
0.02,0.98,0.60913,0.82257,0.57686,0.57589,0.46199,0.46439,0.59986,0.5971,0.59986,0.5971,0.59153,0.58373,0.7923,0.6551,0.81309,1.0
0.024,0.976,0.61594,0.8323,0.58749,0.58846,0.4803,0.4818,0.61704,0.61543,0.61704,0.61543,0.60855,0.60402,0.80283,0.67865,0.8217,1.0
0.028,0.972,0.62208,0.84001,0.60255,0.60304,0.49605,0.49666,0.6291,0.63088,0.6291,0.63088,0.62041,0.61751,0.81206,0.69265,0.829,1.0
0.032,0.968,0.62661,0.84689,0.61128,0.61376,0.50703,0.50814,0.63918,0.64325,0.63918,0.64325,0.63252,0.63047,0.81961,0.7038,0.83449,1.0
0.036,0.964,0.6327,0.85295,0.62036,0.62285,0.52323,0.52239,0.64695,0.65392,0.64695,0.65392,0.63933,0.6424,0.82627,0.71453,0.83966,1.0
0.04,0.96,0.63695,0.85714,0.62982,0.63262,0.53421,0.53184,0.65636,0.66261,0.65636,0.66261,0.6474,0.6525,0.83261,0.7244,0.84489,1.0
0.044,0.956,0.64017,0.86312,0.63986,0.6416,0.54621,0.54027,0.66474,0.67398,0.66474,0.67398,0.65648,0.6606,0.83839,0.73197,0.8476,1.0
0.048,0.952,0.64443,0.86667,0.64443,0.64739,0.55673,0.55244,0.67271,0.68432,0.67271,0.68432,0.66484,0.67145,0.84193,0.74052,0.8509,1.0
0.052,0.948,0.64745,0.87055,0.64965,0.65296,0.5646,0.56143,0.68025,0.69231,0.68025,0.69231,0.67212,0.68091,0.84646,0.74912,0.85469,1.0
0.056,0.944,0.65085,0.87427,0.65425,0.65815,0.57319,0.56868,0.68619,0.69914,0.68619,0.69914,0.67938,0.69003,0.85038,0.75646,0.85651,1.0
0.06,0.94,0.65358,0.87635,0.65883,0.66382,0.58043,0.57696,0.69302,0.70688,0.69302,0.70688,0.68509,0.69821,0.8547,0.76326,0.85927,1.0
0.064,0.936,0.65655,0.87899,0.66382,0.66733,0.58855,0.58649,0.69754,0.71201,0.69754,0.71201,0.69112,0.70369,0.85763,0.76849,0.86126,1.0
0.068,0.932,0.65952,0.88055,0.66731,0.67177,0.59639,0.59367,0.70192,0.71666,0.70192,0.71666,0.69632,0.7094,0.8605,0.77335,0.86324,1.0
0.072,0.928,0.66221,0.88292,0.67127,0.67622,0.6062,0.60215,0.70716,0.72169,0.70716,0.72161,0.69982,0.71401,0.86314,0.77787,0.86525,1.0
0.076,0.924,0.66429,0.88534,0.67541,0.6796,0.61315,0.6097,0.7109,0.72709,0.7109,0.72695,0.70431,0.718,0.86626,0.78206,0.86751,1.0
0.08,0.92,0.66634,0.88722,0.6781,0.68277,0.61872,0.61618,0.71452,0.73135,0.71452,0.73133,0.7088,0.72282,0.86837,0.78584,0.86977,1.0
0.084,0.916,0.66911,0.88901,0.68109,0.68545,0.62494,0.62298,0.71836,0.73702,0.71836,0.73689,0.71286,0.7275,0.87056,0.78982,0.8718,1.0
0.088,0.912,0.67127,0.89075,0.68391,0.68874,0.63067,0.62735,0.72365,0.74043,0.72365,0.74036,0.71628,0.73164,0.87281,0.79316,0.87432,1.0
0.092,0.908,0.6732,0.8922,0.68664,0.69091,0.63571,0.6319,0.7281,0.74529,0.7281,0.74528,0.71983,0.73668,0.87435,0.79693,0.87631,1.0
0.096,0.904,0.67504,0.89356,0.68935,0.69368,0.64138,0.63696,0.73165,0.7497,0.73165,0.74951,0.72588,0.74036,0.87597,0.79968,0.87863,1.0
0.1,0.9,0.67708,0.89462,0.69209,0.69547,0.6456,0.64234,0.73702,0.75415,0.73702,0.75405,0.72927,0.74523,0.87731,0.80245,0.8812,1.0
0.104,0.896,0.67834,0.89614,0.69418,0.69853,0.65009,0.64753,0.7403,0.75831,0.7403,0.75818,0.734,0.74921,0.87925,0.80609,0.88266,1.0
0.108,0.892,0.67989,0.89748,0.69596,0.70027,0.65432,0.65219,0.74354,0.76111,0.74354,0.76108,0.73827,0.75319,0.88042,0.80917,0.88427,1.0
0.112,0.888,0.68172,0.89835,0.69862,0.70182,0.65854,0.65705,0.74744,0.76477,0.74744,0.76474,0.74168,0.75741,0.8819,0.81257,0.88592,1.0
0.116,0.884,0.68317,0.89931,0.70054,0.70373,0.66225,0.66136,0.75076,0.76781,0.75076,0.76778,0.74483,0.76057,0.88343,0.8169,0.88752,1.0
0.12,0.88,0.68445,0.90013,0.70194,0.70578,0.66678,0.66556,0.75415,0.77105,0.75415,0.77102,0.749,0.76435,0.8845,0.81998,0.88904,1.0
0.124,0.876,0.6865,0.90084,0.70378,0.70739,0.67109,0.66959,0.7575,0.77443,0.7575,0.77437,0.75171,0.76719,0.88529,0.82305,0.8908,1.0
0.128,0.872,0.68785,0.90162,0.70561,0.70926,0.67524,0.67328,0.76061,0.77679,0.76061,0.77671,0.75502,0.77017,0.8862,0.82611,0.89218,1.0
0.132,0.868,0.68935,0.90227,0.7071,0.71118,0.67846,0.67669,0.76396,0.7801,0.76396,0.77991,0.75762,0.77378,0.88722,0.82796,0.89372,1.0
0.136,0.864,0.69111,0.90318,0.70869,0.71262,0.68102,0.67982,0.76665,0.78269,0.76665,0.78265,0.76111,0.77618,0.88816,0.82977,0.89532,1.0
0.14,0.86,0.69293,0.90371,0.7103,0.71404,0.6837,0.68308,0.77025,0.78493,0.77025,0.7849,0.76396,0.77915,0.88936,0.83261,0.89661,1.0
0.144,0.856,0.6947,0.90428,0.71157,0.71544,0.68723,0.68695,0.774,0.78746,0.774,0.78729,0.76694,0.78165,0.8904,0.83502,0.89792,1.0
0.148,0.852,0.69603,0.90475,0.71313,0.71696,0.69088,0.69011,0.77628,0.78945,0.77628,0.7894,0.77008,0.78396,0.89122,0.83652,0.89977,1.0
0.152,0.848,0.69772,0.90539,0.7143,0.71859,0.69324,0.69251,0.77931,0.79166,0.77931,0.79165,0.77404,0.78655,0.89196,0.83795,0.90105,1.0
0.156,0.844,0.69897,0.90603,0.7157,0.71996,0.69654,0.69607,0.78199,0.79351,0.78199,0.79338,0.77618,0.78879,0.89291,0.83974,0.90239,1.0
0.16,0.84,0.70028,0.90666,0.71714,0.72195,0.69903,0.69853,0.7844,0.79517,0.78435,0.79514,0.77934,0.79063,0.8937,0.84148,0.90354,1.0
0.164,0.836,0.70147,0.90721,0.7186,0.72344,0.70209,0.70193,0.78708,0.797,0.78691,0.79699,0.78173,0.79237,0.89435,0.84341,0.90461,1.0
0.168,0.832,0.70277,0.90771,0.72013,0.72483,0.70565,0.70617,0.78931,0.79905,0.78927,0.79901,0.78446,0.79468,0.89493,0.8456,0.90595,1.0
0.172,0.828,0.70405,0.90826,0.72199,0.72662,0.70894,0.70868,0.79133,0.80071,0.79133,0.8007,0.78683,0.79613,0.89564,0.8476,0.907,1.0
0.176,0.824,0.70523,0.90872,0.72354,0.72764,0.71171,0.71212,0.79319,0.80227,0.79312,0.80224,0.78914,0.79792,0.89641,0.84879,0.90813,1.0
0.18,0.82,0.70641,0.90924,0.72483,0.72861,0.71448,0.71526,0.79473,0.80429,0.7947,0.80429,0.79129,0.79995,0.89701,0.85013,0.90936,1.0
0.184,0.816,0.70733,0.90961,0.72667,0.73,0.71736,0.71804,0.79612,0.80625,0.7961,0.80625,0.79309,0.80159,0.89764,0.85217,0.91055,1.0
0.188,0.812,0.7083,0.91001,0.72765,0.73119,0.71967,0.72089,0.79762,0.80792,0.79761,0.80792,0.79468,0.80342,0.89819,0.85331,0.91165,1.0
0.192,0.808,0.70973,0.91046,0.72859,0.73254,0.72239,0.72301,0.79979,0.80963,0.79978,0.80963,0.79613,0.8053,0.89875,0.85504,0.9127,1.0
0.196,0.804,0.71085,0.91088,0.72977,0.73424,0.72489,0.7258,0.80165,0.81177,0.80161,0.81177,0.79787,0.80696,0.89937,0.8567,0.91347,1.0
0.2,0.8,0.71188,0.91126,0.73102,0.73565,0.72742,0.72823,0.80308,0.81328,0.80306,0.81328,0.80019,0.8089,0.8998,0.85827,0.91452,1.0
0.204,0.796,0.71312,0.91174,0.73254,0.737,0.72979,0.73076,0.80473,0.81443,0.80467,0.81443,0.80218,0.81105,0.90021,0.85934,0.91568,1.0
0.208,0.792,0.71417,0.91213,0.73411,0.73827,0.73256,0.73412,0.80661,0.81554,0.8066,0.81554,0.80365,0.81267,0.90068,0.86054,0.91649,1.0
0.212,0.788,0.71514,0.91243,0.73561,0.73964,0.73564,0.73639,0.80878,0.81718,0.80878,0.81718,0.80555,0.81408,0.90129,0.86177,0.91732,1.0
0.216,0.784,0.71602,0.91276,0.73695,0.74109,0.73822,0.73899,0.81056,0.81872,0.81051,0.81872,0.80751,0.81531,0.90175,0.86291,0.91839,1.0
0.22,0.78,0.7172,0.91305,0.7381,0.74237,0.74064,0.7412,0.8126,0.81997,0.81258,0.81997,0.80927,0.81635,0.90216,0.86417,0.91924,1.0
0.224,0.776,0.71785,0.91334,0.73953,0.74386,0.74272,0.74337,0.8141,0.82128,0.8141,0.82128,0.81153,0.81808,0.90255,0.86536,0.91992,1.0
0.228,0.772,0.71905,0.91362,0.74073,0.74567,0.74511,0.74565,0.81552,0.82262,0.8155,0.82262,0.81311,0.81921,0.90295,0.8663,0.92068,1.0
0.232,0.768,0.71988,0.91387,0.74228,0.74702,0.74749,0.74842,0.81743,0.82392,0.8174,0.82392,0.81459,0.8205,0.90331,0.86715,0.9214,1.0
0.236,0.764,0.72077,0.91412,0.7438,0.74841,0.74988,0.752,0.81881,0.82563,0.81878,0.82563,0.81627,0.82198,0.90375,0.86822,0.9222,1.0
0.24,0.76,0.7216,0.91443,0.74556,0.74987,0.75249,0.75445,0.82004,0.82679,0.81999,0.82679,0.81812,0.82305,0.90424,0.86951,0.92277,1.0
0.244,0.756,0.72243,0.9148,0.74662,0.75112,0.75438,0.75683,0.82167,0.82784,0.82155,0.82784,0.81929,0.82442,0.90465,0.87041,0.92346,1.0
0.248,0.752,0.72326,0.91506,0.7481,0.75229,0.75671,0.75897,0.82321,0.82875,0.82317,0.82875,0.8205,0.82597,0.90502,0.87149,0.92414,1.0
0.252,0.748,0.72408,0.91526,0.74958,0.75353,0.75834,0.76057,0.82461,0.83003,0.82449,0.83003,0.82225,0.82694,0.90538,0.87232,0.92494,1.0
0.256,0.744,0.72467,0.9156,0.75072,0.75456,0.75998,0.76262,0.82605,0.83143,0.82601,0.83143,0.82393,0.82797,0.90581,0.87331,0.92546,1.0
0.26,0.74,0.72552,0.91585,0.75216,0.75585,0.76163,0.76464,0.8273,0.83238,0.82716,0.83238,0.82526,0.8292,0.90618,0.8743,0.92607,1.0
0.264,0.736,0.72632,0.9161,0.75338,0.75687,0.76334,0.76706,0.82837,0.83337,0.82833,0.83337,0.82654,0.83033,0.90655,0.8752,0.92684,1.0
0.268,0.732,0.72698,0.91635,0.75436,0.75824,0.76495,0.76848,0.82992,0.8345,0.82992,0.8345,0.82752,0.83158,0.90693,0.87581,0.9275,1.0
0.272,0.728,0.72774,0.91656,0.75561,0.75963,0.76721,0.7702,0.83143,0.83582,0.83142,0.83582,0.82869,0.83243,0.90724,0.87674,0.92808,1.0
0.276,0.724,0.72882,0.91685,0.75664,0.76061,0.7688,0.77266,0.83243,0.83675,0.83243,0.83675,0.83043,0.83337,0.90748,0.87787,0.929,1.0
0.28,0.72,0.7295,0.91706,0.75779,0.76198,0.77103,0.77413,0.83362,0.83801,0.83361,0.83801,0.83158,0.8344,0.90794,0.87862,0.92971,1.0
0.284,0.716,0.73021,0.91737,0.75895,0.76325,0.77368,0.77588,0.83472,0.83885,0.83465,0.83885,0.83267,0.83572,0.90833,0.87947,0.93046,1.0
0.288,0.712,0.7312,0.91762,0.7603,0.76442,0.77527,0.77744,0.83602,0.83981,0.83594,0.83981,0.83375,0.83663,0.90868,0.88037,0.93111,1.0
0.292,0.708,0.732,0.91787,0.76171,0.76562,0.77663,0.77915,0.83712,0.84062,0.83711,0.84062,0.83503,0.8377,0.90906,0.88113,0.93168,1.0
0.296,0.704,0.73283,0.91812,0.76297,0.76664,0.7781,0.78091,0.83848,0.8417,0.83847,0.8417,0.83613,0.83862,0.9094,0.88198,0.93213,1.0
0.3,0.7,0.73341,0.91841,0.76385,0.76768,0.77966,0.7821,0.83927,0.84288,0.83926,0.84288,0.83719,0.83962,0.90968,0.88281,0.93253,1.0
0.304,0.696,0.7342,0.91872,0.76534,0.76853,0.78104,0.78374,0.84028,0.84365,0.84028,0.84365,0.83852,0.84051,0.90995,0.88352,0.93313,1.0
0.308,0.692,0.73516,0.91894,0.76608,0.76989,0.78252,0.78541,0.84126,0.84462,0.84125,0.84462,0.83941,0.84145,0.91026,0.8845,0.93378,1.0
0.312,0.688,0.73605,0.91923,0.76714,0.77092,0.78413,0.78727,0.84235,0.84546,0.84233,0.84546,0.84039,0.84243,0.91063,0.88516,0.93427,1.0
0.316,0.684,0.73676,0.9194,0.76817,0.77199,0.7859,0.78909,0.84361,0.84634,0.84358,0.84634,0.84145,0.84341,0.91099,0.88578,0.93467,1.0
0.32,0.68,0.73739,0.91959,0.7692,0.77284,0.78796,0.79062,0.84469,0.84706,0.84469,0.84706,0.84259,0.84438,0.91129,0.88643,0.93523,1.0
0.324,0.676,0.73797,0.91987,0.77038,0.77404,0.78937,0.79205,0.84561,0.84776,0.8456,0.84776,0.84386,0.84522,0.9116,0.88723,0.9359,1.0
0.328,0.672,0.73879,0.92015,0.77145,0.77542,0.791,0.79343,0.84684,0.84846,0.84681,0.84846,0.84475,0.8461,0.9119,0.888,0.93641,1.0
0.332,0.668,0.7394,0.92034,0.77242,0.77648,0.7924,0.79516,0.84766,0.84937,0.84765,0.84937,0.84564,0.84687,0.91221,0.88857,0.93678,1.0
0.336,0.664,0.73996,0.92063,0.77355,0.7772,0.79346,0.79651,0.84851,0.85001,0.84848,0.85001,0.84671,0.84758,0.91247,0.88919,0.93734,1.0
0.34,0.66,0.74064,0.92083,0.7749,0.7782,0.79471,0.79762,0.84958,0.85068,0.84955,0.85068,0.84765,0.84817,0.91273,0.88968,0.93771,1.0
0.344,0.656,0.74123,0.92101,0.77605,0.77917,0.79598,0.79895,0.85039,0.85164,0.85038,0.85164,0.84843,0.84899,0.91303,0.89052,0.93814,1.0
0.348,0.652,0.74179,0.92129,0.77699,0.78003,0.79721,0.80027,0.85147,0.85209,0.85147,0.85209,0.8494,0.84964,0.91336,0.89117,0.93858,1.0
0.352,0.648,0.74229,0.92146,0.77802,0.78089,0.79882,0.80165,0.85206,0.85287,0.85206,0.85287,0.85032,0.85038,0.91365,0.89175,0.93922,1.0
0.356,0.644,0.74285,0.92172,0.77901,0.78183,0.80017,0.80281,0.85307,0.85344,0.85307,0.85344,0.85129,0.85118,0.9139,0.89239,0.93973,1.0
0.36,0.64,0.74337,0.92189,0.7798,0.7827,0.8019,0.80425,0.85385,0.85398,0.85385,0.85398,0.85196,0.85192,0.91416,0.89301,0.94017,1.0
0.364,0.636,0.74395,0.92207,0.78074,0.78377,0.80291,0.80515,0.85479,0.85479,0.85479,0.85479,0.85288,0.85245,0.91445,0.89366,0.94061,1.0
0.368,0.632,0.7445,0.92232,0.78179,0.7849,0.80424,0.8066,0.85561,0.85552,0.85557,0.85552,0.85376,0.85327,0.91466,0.89406,0.94111,1.0
0.372,0.628,0.74514,0.92252,0.78268,0.78599,0.80531,0.80782,0.85656,0.8563,0.85656,0.8563,0.85467,0.85378,0.91488,0.89447,0.94151,1.0
0.376,0.624,0.74569,0.92266,0.78387,0.78701,0.80654,0.80899,0.85722,0.85705,0.85719,0.85705,0.85529,0.85449,0.91522,0.89508,0.94195,1.0
0.38,0.62,0.74615,0.92285,0.7849,0.78772,0.80768,0.81017,0.85814,0.85779,0.85814,0.85779,0.85636,0.85514,0.91543,0.89567,0.94249,1.0
0.384,0.616,0.74673,0.92308,0.78588,0.78841,0.80899,0.81132,0.85899,0.85837,0.85897,0.85837,0.85705,0.85594,0.91565,0.89615,0.94289,1.0
0.388,0.612,0.74718,0.92327,0.78674,0.78912,0.81017,0.81238,0.85961,0.85908,0.8596,0.85908,0.85773,0.85668,0.91593,0.8966,0.9432,1.0
0.392,0.608,0.74771,0.92344,0.78764,0.78998,0.81127,0.81353,0.8603,0.8596,0.8603,0.8596,0.85855,0.85735,0.91613,0.89705,0.9436,1.0
0.396,0.604,0.74808,0.92362,0.78834,0.79122,0.8126,0.81482,0.86099,0.86021,0.86094,0.86021,0.85931,0.85813,0.91635,0.89753,0.94402,1.0
0.4,0.6,0.74866,0.92379,0.78912,0.79223,0.81371,0.81586,0.86175,0.86079,0.86175,0.86079,0.85981,0.85884,0.91657,0.89806,0.94441,1.0
0.404,0.596,0.74915,0.92394,0.79001,0.79297,0.81504,0.81671,0.86245,0.86143,0.86245,0.86143,0.86053,0.85941,0.91674,0.8986,0.94491,1.0
0.408,0.592,0.74956,0.92407,0.7913,0.79361,0.81626,0.81789,0.86312,0.86197,0.86312,0.86197,0.86125,0.85986,0.91701,0.89912,0.94539,1.0
0.412,0.588,0.74996,0.92425,0.79236,0.79441,0.81736,0.81884,0.8636,0.86267,0.8636,0.86267,0.86194,0.8605,0.91727,0.8996,0.94579,1.0
0.416,0.584,0.7505,0.92444,0.79301,0.79511,0.81855,0.82006,0.86433,0.86314,0.86433,0.86314,0.86273,0.86099,0.91749,0.89998,0.9463,1.0
0.42,0.58,0.7509,0.92461,0.79374,0.79592,0.8194,0.82122,0.86503,0.86359,0.86503,0.86359,0.86318,0.86165,0.91776,0.90046,0.94677,1.0
0.424,0.576,0.75144,0.92485,0.79453,0.79691,0.82039,0.82241,0.86554,0.86411,0.86554,0.86411,0.86377,0.8623,0.91793,0.90092,0.94723,1.0
0.428,0.572,0.75198,0.92505,0.7952,0.79761,0.82153,0.82359,0.86632,0.86456,0.86632,0.86456,0.86453,0.86289,0.91814,0.90132,0.94757,1.0
0.432,0.568,0.75224,0.9252,0.79621,0.79816,0.82266,0.82437,0.86714,0.86526,0.86714,0.86526,0.86512,0.86329,0.91831,0.90175,0.948,1.0
0.436,0.564,0.75274,0.92534,0.79714,0.79883,0.8237,0.82575,0.86786,0.86579,0.86791,0.86579,0.86578,0.86383,0.91855,0.9021,0.94842,1.0
0.44,0.56,0.75316,0.92559,0.79781,0.79965,0.82447,0.82679,0.8684,0.86627,0.86841,0.86627,0.86663,0.86423,0.91881,0.90246,0.94878,1.0
0.444,0.556,0.75356,0.92572,0.79847,0.80038,0.82568,0.82781,0.86914,0.86689,0.86914,0.86689,0.86737,0.86486,0.91906,0.90282,0.94925,1.0
0.448,0.552,0.75402,0.92586,0.7992,0.80106,0.82681,0.82861,0.86951,0.86757,0.86951,0.86757,0.86811,0.86544,0.91926,0.90323,0.94968,1.0
0.452,0.548,0.75446,0.92601,0.79997,0.8017,0.82788,0.82942,0.87019,0.86809,0.87021,0.86809,0.86859,0.86598,0.91948,0.90367,0.95004,1.0
0.456,0.544,0.75479,0.92619,0.80071,0.80231,0.82873,0.83054,0.87079,0.8686,0.87079,0.8686,0.86927,0.86662,0.91969,0.90406,0.95035,1.0
0.46,0.54,0.75513,0.92637,0.80139,0.80301,0.82981,0.83157,0.87171,0.86928,0.87172,0.86928,0.86977,0.8673,0.91992,0.90452,0.95067,1.0
0.464,0.536,0.75554,0.92654,0.80195,0.80378,0.83087,0.83251,0.87238,0.86969,0.87239,0.86969,0.87038,0.86791,0.92014,0.9049,0.95107,1.0
0.468,0.532,0.75596,0.9267,0.80273,0.80461,0.83182,0.83336,0.87295,0.87024,0.87296,0.87024,0.87103,0.86838,0.92034,0.90529,0.95156,1.0
0.472,0.528,0.75633,0.9269,0.8034,0.80534,0.83292,0.83422,0.87351,0.87079,0.87352,0.87079,0.87183,0.86914,0.92056,0.90574,0.95195,1.0
0.476,0.524,0.75682,0.92715,0.80415,0.80609,0.83389,0.83536,0.87411,0.87137,0.87411,0.87137,0.87245,0.86951,0.92079,0.90613,0.95232,1.0
0.48,0.52,0.75732,0.92735,0.80492,0.80684,0.83493,0.83628,0.87456,0.87194,0.87457,0.87194,0.87306,0.86998,0.92102,0.90648,0.95265,1.0
0.484,0.516,0.75771,0.92751,0.80566,0.80757,0.83577,0.83729,0.87509,0.87247,0.8751,0.87247,0.87364,0.8706,0.92129,0.907,0.95293,1.0
0.488,0.512,0.75811,0.92767,0.80626,0.80813,0.83667,0.83826,0.87566,0.873,0.87567,0.873,0.87422,0.87116,0.92154,0.90738,0.95326,1.0
0.492,0.508,0.75851,0.92788,0.80718,0.80888,0.8374,0.83911,0.87621,0.87347,0.87622,0.87347,0.87463,0.87177,0.92177,0.90775,0.95367,1.0
0.496,0.504,0.75903,0.92806,0.80763,0.80948,0.83843,0.83995,0.87674,0.87397,0.87675,0.87397,0.87515,0.8723,0.922,0.90821,0.95413,1.0
0.5,0.5,0.75957,0.92823,0.8083,0.81024,0.83931,0.84062,0.87734,0.87447,0.87734,0.87447,0.8758,0.87281,0.92215,0.90863,0.95442,1.0
0.504,0.496,0.76008,0.92842,0.80893,0.81102,0.84016,0.84135,0.87807,0.87489,0.87807,0.87489,0.87628,0.87326,0.92231,0.90904,0.95482,1.0
0.508,0.492,0.76045,0.92865,0.80952,0.81176,0.84094,0.84227,0.87856,0.87525,0.87859,0.87525,0.87678,0.87375,0.92246,0.90935,0.95524,1.0
0.512,0.488,0.76088,0.92885,0.81029,0.81226,0.84196,0.84319,0.87915,0.87588,0.87917,0.87588,0.8774,0.87421,0.92261,0.90969,0.95569,1.0
0.516,0.484,0.76125,0.92906,0.81102,0.8127,0.84308,0.84397,0.87967,0.87632,0.87968,0.87632,0.87813,0.87472,0.9228,0.91007,0.95613,1.0
0.52,0.48,0.76179,0.92927,0.81176,0.81317,0.84383,0.84487,0.88011,0.87683,0.88012,0.87683,0.87862,0.8751,0.92298,0.91043,0.95649,1.0
0.524,0.476,0.76216,0.92946,0.81229,0.81382,0.84469,0.84578,0.8807,0.87735,0.8807,0.87735,0.87912,0.87568,0.92318,0.91078,0.95692,1.0
0.528,0.472,0.76253,0.92966,0.81273,0.81466,0.84562,0.84656,0.88116,0.87799,0.88116,0.87799,0.87968,0.87612,0.92342,0.91114,0.9573,1.0
0.532,0.468,0.76297,0.92988,0.81322,0.8152,0.84645,0.84724,0.88173,0.87853,0.88178,0.87853,0.88009,0.87657,0.92359,0.91139,0.95766,1.0
0.536,0.464,0.76334,0.93014,0.81391,0.81572,0.84706,0.84778,0.88224,0.87899,0.88224,0.87899,0.88069,0.87705,0.92378,0.91179,0.95803,1.0
0.54,0.46,0.76372,0.93033,0.81473,0.81635,0.84791,0.84859,0.88276,0.87962,0.88276,0.87962,0.88113,0.87769,0.92398,0.91222,0.9583,1.0
0.544,0.456,0.76412,0.93048,0.81527,0.817,0.8486,0.84937,0.88326,0.88002,0.88327,0.88002,0.88178,0.87818,0.92418,0.91265,0.95866,1.0
0.548,0.452,0.76448,0.93073,0.81578,0.81763,0.84953,0.84995,0.88373,0.88065,0.88373,0.88065,0.88224,0.87865,0.92439,0.91296,0.95912,1.0
0.552,0.448,0.76485,0.9309,0.81636,0.81824,0.8502,0.85092,0.88427,0.88102,0.88428,0.88102,0.88279,0.87929,0.92467,0.91334,0.95939,1.0
0.556,0.444,0.76524,0.93106,0.81705,0.81901,0.85109,0.85175,0.885,0.88146,0.88504,0.88146,0.88339,0.87983,0.92486,0.91368,0.95991,1.0
0.56,0.44,0.76562,0.93122,0.81764,0.81961,0.85173,0.85233,0.88553,0.88201,0.88557,0.88201,0.88382,0.88035,0.92509,0.91393,0.9602,1.0
0.564,0.436,0.76596,0.93143,0.81844,0.82006,0.85244,0.85311,0.88595,0.88254,0.88597,0.88254,0.88461,0.8808,0.92537,0.91427,0.96058,1.0
0.568,0.432,0.76625,0.93161,0.81909,0.82052,0.85329,0.85398,0.88652,0.88305,0.88653,0.88305,0.88517,0.88122,0.9256,0.91463,0.96089,1.0
0.572,0.428,0.76661,0.93175,0.81964,0.82097,0.85388,0.85476,0.8872,0.8835,0.88724,0.8835,0.88569,0.88176,0.9258,0.91493,0.96134,1.0
0.576,0.424,0.76692,0.93198,0.82013,0.82143,0.85469,0.85528,0.88781,0.88389,0.88781,0.88389,0.88616,0.88224,0.92598,0.91527,0.96173,1.0
0.58,0.42,0.76739,0.93217,0.82057,0.82207,0.85522,0.85602,0.88832,0.88451,0.88834,0.88451,0.88665,0.88278,0.92618,0.91551,0.96199,1.0
0.584,0.416,0.76771,0.93234,0.82108,0.82254,0.85597,0.85658,0.88878,0.88495,0.88879,0.88495,0.88738,0.88326,0.92644,0.91588,0.96229,1.0
0.588,0.412,0.76813,0.93256,0.82154,0.82322,0.85657,0.8572,0.88924,0.8856,0.88924,0.8856,0.8879,0.88372,0.9267,0.91616,0.96261,1.0
0.592,0.408,0.76847,0.93276,0.82217,0.82388,0.85724,0.85777,0.88984,0.88597,0.88984,0.88597,0.88843,0.8841,0.92689,0.91646,0.96297,1.0
0.596,0.404,0.76886,0.93292,0.82272,0.82443,0.85796,0.85843,0.8904,0.88646,0.8904,0.88646,0.88892,0.88475,0.9271,0.91667,0.96338,1.0
0.6,0.4,0.76933,0.93311,0.82342,0.8249,0.85866,0.85899,0.89092,0.88697,0.89093,0.88697,0.88943,0.88525,0.92728,0.917,0.9638,1.0
0.604,0.396,0.76971,0.93327,0.82404,0.82555,0.85941,0.85963,0.89136,0.88741,0.89136,0.88741,0.89,0.88577,0.92754,0.91725,0.96413,1.0
0.608,0.392,0.76996,0.93352,0.82458,0.82611,0.86009,0.86046,0.89179,0.88794,0.8918,0.88794,0.89052,0.88625,0.92775,0.91752,0.96447,1.0
0.612,0.388,0.77037,0.93376,0.82509,0.82661,0.86069,0.86127,0.89234,0.88842,0.89241,0.88842,0.89102,0.88668,0.92793,0.91782,0.96485,1.0
0.616,0.384,0.77064,0.93393,0.82572,0.82704,0.86126,0.86182,0.89285,0.88883,0.89288,0.88883,0.89152,0.88721,0.92809,0.91805,0.96519,1.0
0.62,0.38,0.77107,0.93413,0.82632,0.82763,0.86197,0.86262,0.8934,0.8893,0.89341,0.8893,0.89194,0.88766,0.92829,0.91837,0.96558,1.0
0.624,0.376,0.77149,0.9343,0.82684,0.82821,0.86276,0.86322,0.89396,0.88983,0.89403,0.88983,0.89252,0.8881,0.92848,0.91869,0.96596,1.0
0.628,0.372,0.77178,0.93447,0.82735,0.82878,0.86327,0.86387,0.89446,0.89038,0.89447,0.89038,0.89304,0.88859,0.92872,0.919,0.96638,1.0
0.632,0.368,0.7721,0.93467,0.82805,0.82914,0.86392,0.86444,0.8949,0.89086,0.8949,0.89086,0.89353,0.88915,0.9289,0.91918,0.96672,1.0
0.636,0.364,0.77255,0.93487,0.82862,0.82971,0.86454,0.86512,0.89531,0.89122,0.89532,0.89122,0.89418,0.88965,0.92917,0.91945,0.96693,1.0
0.64,0.36,0.77294,0.93506,0.82901,0.83026,0.86517,0.86572,0.8959,0.89171,0.8959,0.89171,0.89461,0.8902,0.92946,0.91976,0.96727,1.0
0.644,0.356,0.7734,0.93523,0.82955,0.83089,0.8658,0.8662,0.8964,0.89214,0.89647,0.89214,0.89504,0.89071,0.92966,0.92009,0.96748,1.0
0.648,0.352,0.77375,0.93548,0.83016,0.83159,0.86636,0.86667,0.89704,0.89261,0.89704,0.89261,0.89546,0.89114,0.9299,0.92037,0.96782,1.0
0.652,0.348,0.77407,0.93564,0.83072,0.83203,0.86688,0.86721,0.89765,0.89315,0.89766,0.89315,0.89602,0.89167,0.93009,0.9207,0.96815,1.0
0.656,0.344,0.77449,0.93585,0.83145,0.8327,0.86771,0.86797,0.8981,0.89366,0.8981,0.89366,0.89661,0.8921,0.93033,0.92096,0.96841,1.0
0.66,0.34,0.77481,0.93613,0.83198,0.83318,0.86839,0.86862,0.89851,0.89431,0.89851,0.89431,0.89719,0.8926,0.93054,0.92125,0.9688,1.0
0.664,0.336,0.77516,0.93639,0.83268,0.83371,0.86911,0.86926,0.89903,0.89475,0.89905,0.89475,0.89771,0.89311,0.93075,0.92153,0.9691,1.0
0.668,0.332,0.7755,0.93656,0.83318,0.83424,0.86951,0.86988,0.89961,0.89525,0.89964,0.89525,0.8982,0.89358,0.931,0.9219,0.96942,1.0
0.672,0.328,0.77586,0.93682,0.83377,0.83478,0.87018,0.87038,0.90011,0.89575,0.90013,0.89575,0.89859,0.89423,0.93119,0.92211,0.96978,1.0
0.676,0.324,0.7762,0.93705,0.83428,0.83533,0.87102,0.87107,0.9006,0.8963,0.90062,0.8963,0.89914,0.89465,0.93144,0.92237,0.97012,1.0
0.68,0.32,0.7766,0.93727,0.83488,0.83582,0.87166,0.87169,0.9012,0.89669,0.9012,0.89669,0.89969,0.89519,0.93174,0.92259,0.97047,1.0
0.684,0.316,0.77704,0.93757,0.83535,0.83639,0.8723,0.87237,0.90178,0.89728,0.90178,0.89728,0.90019,0.89573,0.93194,0.92282,0.97077,1.0
0.688,0.312,0.77733,0.93781,0.83586,0.83694,0.87287,0.87305,0.90233,0.89781,0.90235,0.89781,0.9008,0.89626,0.93219,0.9231,0.97105,1.0
0.692,0.308,0.77762,0.93809,0.83645,0.83752,0.87348,0.87357,0.90284,0.89833,0.90285,0.89833,0.90128,0.89662,0.93247,0.92343,0.97131,1.0
0.696,0.304,0.77794,0.93835,0.83701,0.83825,0.87391,0.87405,0.90338,0.89875,0.9034,0.89875,0.90185,0.89716,0.93278,0.92375,0.97168,1.0
0.7,0.3,0.77825,0.93855,0.83764,0.83867,0.87431,0.87453,0.90388,0.89925,0.90391,0.89925,0.9024,0.89781,0.93306,0.92412,0.97192,1.0
0.704,0.296,0.77865,0.93876,0.83829,0.83909,0.8749,0.87509,0.90439,0.89986,0.90441,0.89986,0.90309,0.89827,0.93327,0.92451,0.97222,1.0
0.708,0.292,0.77908,0.93897,0.83877,0.83952,0.87566,0.87582,0.90496,0.90029,0.90497,0.90029,0.90355,0.89873,0.93353,0.92481,0.97253,1.0
0.712,0.288,0.77946,0.93928,0.83924,0.84007,0.87628,0.87631,0.90552,0.90089,0.90555,0.90089,0.90411,0.89933,0.93375,0.92504,0.97284,1.0
0.716,0.284,0.77983,0.93954,0.83966,0.84052,0.87675,0.87695,0.90603,0.90144,0.90605,0.90144,0.90458,0.89989,0.93394,0.92541,0.97327,1.0
0.72,0.28,0.78013,0.93979,0.84019,0.84102,0.87746,0.87773,0.90662,0.90199,0.90662,0.90199,0.90527,0.90043,0.93415,0.92583,0.97356,1.0
0.724,0.276,0.78045,0.94,0.84069,0.84159,0.87821,0.87844,0.90721,0.90262,0.90721,0.90262,0.90568,0.90104,0.93439,0.9261,0.97379,1.0
0.728,0.272,0.78073,0.94023,0.84132,0.84225,0.87869,0.87897,0.90773,0.90317,0.90773,0.90317,0.90636,0.90164,0.93465,0.92653,0.97406,1.0
0.732,0.268,0.78111,0.94052,0.84197,0.84281,0.87949,0.87968,0.9084,0.9037,0.9084,0.9037,0.907,0.90226,0.93491,0.92682,0.97436,1.0
0.736,0.264,0.78156,0.94078,0.84258,0.84317,0.8801,0.88023,0.90886,0.90426,0.90886,0.90426,0.90757,0.90275,0.93513,0.92709,0.97464,1.0
0.74,0.26,0.78203,0.94114,0.84302,0.84359,0.8807,0.88096,0.90939,0.90483,0.90939,0.90483,0.90826,0.90338,0.93537,0.92738,0.97488,1.0
0.744,0.256,0.78245,0.94139,0.84351,0.84419,0.88135,0.88152,0.90995,0.90543,0.90995,0.90543,0.9087,0.90395,0.93565,0.92772,0.97515,1.0
0.748,0.252,0.78288,0.94164,0.84401,0.84472,0.88193,0.88206,0.91054,0.90602,0.91054,0.90602,0.90929,0.90452,0.93596,0.92797,0.97537,1.0
0.752,0.248,0.78331,0.94194,0.84459,0.84513,0.88254,0.88276,0.91106,0.90656,0.91106,0.90656,0.9099,0.90518,0.93623,0.92829,0.97564,1.0
0.756,0.244,0.78371,0.94227,0.84506,0.84556,0.88314,0.88329,0.91174,0.90712,0.91174,0.90712,0.91037,0.90574,0.93651,0.92865,0.97595,1.0
0.76,0.24,0.78412,0.94259,0.84551,0.84604,0.88372,0.88382,0.91229,0.90765,0.91229,0.90765,0.91097,0.90648,0.93674,0.92888,0.97626,1.0
0.764,0.236,0.78463,0.94292,0.84598,0.8466,0.88428,0.88435,0.91289,0.90831,0.91289,0.90831,0.91163,0.90707,0.93699,0.92921,0.97653,1.0
0.768,0.232,0.78509,0.94328,0.84652,0.84731,0.88494,0.885,0.91336,0.90897,0.91336,0.90897,0.91213,0.90762,0.93726,0.92956,0.97681,1.0
0.772,0.228,0.7855,0.94363,0.84731,0.8479,0.88578,0.88583,0.91393,0.90973,0.91393,0.90973,0.91279,0.90821,0.93763,0.92991,0.97705,1.0
0.776,0.224,0.78596,0.9439,0.84801,0.84854,0.88643,0.88633,0.91458,0.91046,0.91458,0.91046,0.9133,0.90893,0.93792,0.93024,0.97731,1.0
0.78,0.22,0.78623,0.94416,0.84869,0.84898,0.88703,0.88694,0.91512,0.91114,0.91512,0.91114,0.9139,0.90964,0.93823,0.93066,0.97759,1.0
0.784,0.216,0.7866,0.94444,0.84917,0.84949,0.88767,0.88755,0.91567,0.91183,0.91567,0.91183,0.91451,0.91039,0.93855,0.93103,0.97777,1.0
0.788,0.212,0.787,0.9448,0.84981,0.85032,0.88843,0.88828,0.9162,0.9126,0.9162,0.9126,0.91509,0.9111,0.93885,0.93143,0.97799,1.0
0.792,0.208,0.7874,0.94524,0.8506,0.85096,0.88915,0.88895,0.91678,0.91317,0.91678,0.91317,0.91567,0.91174,0.93919,0.93184,0.97829,1.0
0.796,0.204,0.78785,0.94556,0.85122,0.85158,0.88971,0.88965,0.91741,0.91381,0.91741,0.91381,0.9162,0.91257,0.93953,0.93216,0.97856,1.0
0.8,0.2,0.78824,0.94593,0.85196,0.85225,0.89023,0.8902,0.91812,0.91452,0.91812,0.91452,0.91675,0.91322,0.93983,0.93243,0.97888,1.0
0.804,0.196,0.78856,0.94633,0.85287,0.85318,0.89086,0.89064,0.91878,0.91514,0.91878,0.91514,0.91747,0.91384,0.94015,0.93286,0.97911,1.0
0.808,0.192,0.7889,0.94667,0.85357,0.85383,0.89156,0.89121,0.91945,0.91575,0.91945,0.91575,0.91822,0.91462,0.94045,0.93322,0.97934,1.0
0.812,0.188,0.7893,0.94708,0.85418,0.8544,0.89218,0.89187,0.92019,0.91644,0.92019,0.91644,0.91896,0.91521,0.94083,0.93349,0.97962,1.0
0.816,0.184,0.78963,0.94752,0.85483,0.85506,0.89298,0.89248,0.92103,0.91699,0.92103,0.91699,0.91965,0.91592,0.94117,0.9338,0.97986,1.0
0.82,0.18,0.79003,0.94799,0.85551,0.85569,0.89366,0.8932,0.92177,0.91772,0.92177,0.91772,0.92036,0.91661,0.94159,0.93409,0.98012,1.0
0.824,0.176,0.79035,0.94841,0.85617,0.85649,0.89452,0.89384,0.92233,0.91843,0.92233,0.91843,0.92131,0.91726,0.94191,0.93438,0.98032,1.0
0.828,0.172,0.7907,0.94882,0.85719,0.85753,0.89508,0.89458,0.92301,0.91923,0.92301,0.91923,0.92196,0.91803,0.9423,0.93465,0.98051,1.0
0.832,0.168,0.79104,0.94925,0.85811,0.85838,0.89573,0.89522,0.92361,0.92012,0.92361,0.92012,0.92249,0.91891,0.94266,0.93512,0.98081,1.0
0.836,0.164,0.79152,0.94959,0.85897,0.85918,0.89648,0.89606,0.92429,0.92085,0.92429,0.92085,0.92328,0.91956,0.94298,0.9355,0.98104,1.0
0.84,0.16,0.79197,0.95007,0.85974,0.86008,0.89707,0.89675,0.92507,0.92165,0.92507,0.92165,0.92383,0.92033,0.94339,0.93584,0.98125,1.0
0.844,0.156,0.79225,0.95059,0.86049,0.86084,0.89778,0.89741,0.92584,0.92233,0.92584,0.92233,0.92467,0.92114,0.94387,0.93637,0.98153,1.0
0.848,0.152,0.79266,0.95123,0.86132,0.86166,0.89865,0.89812,0.92645,0.92301,0.92645,0.92301,0.9255,0.92196,0.94447,0.93677,0.98183,1.0
0.852,0.148,0.79314,0.95182,0.86233,0.8628,0.89954,0.89877,0.92709,0.92387,0.92709,0.92387,0.92618,0.92259,0.94489,0.9371,0.98205,1.0
0.856,0.144,0.79351,0.95249,0.8636,0.86399,0.90037,0.89967,0.9279,0.92462,0.9279,0.92462,0.92684,0.92351,0.94536,0.93754,0.98231,1.0
0.86,0.14,0.79392,0.95321,0.8646,0.86492,0.90136,0.90079,0.92861,0.92576,0.92861,0.92576,0.92755,0.92435,0.94587,0.93791,0.98255,1.0
0.864,0.136,0.79435,0.95402,0.86564,0.86592,0.90214,0.90154,0.9295,0.92653,0.9295,0.92653,0.92842,0.9253,0.94633,0.9383,0.98277,1.0
0.868,0.132,0.79482,0.95454,0.8667,0.86715,0.90293,0.90237,0.93043,0.92743,0.93043,0.92743,0.92907,0.92621,0.94694,0.93883,0.98305,1.0
0.872,0.128,0.79512,0.9552,0.8679,0.86837,0.90351,0.90316,0.93132,0.92811,0.93132,0.92811,0.93016,0.92702,0.94738,0.93933,0.98326,1.0
0.876,0.124,0.79546,0.9558,0.86886,0.86926,0.90431,0.90373,0.93214,0.92901,0.93214,0.92901,0.93113,0.92794,0.94774,0.93973,0.98355,1.0
0.88,0.12,0.79596,0.95636,0.86979,0.87022,0.90495,0.90454,0.93304,0.93021,0.93304,0.93021,0.93195,0.92887,0.9483,0.94026,0.98379,1.0
0.884,0.116,0.79636,0.95703,0.87078,0.87133,0.90598,0.90548,0.93391,0.93141,0.93391,0.93141,0.9329,0.93018,0.94889,0.94071,0.98406,1.0
0.888,0.112,0.7967,0.9575,0.87218,0.87269,0.90682,0.90636,0.93479,0.93229,0.93479,0.93229,0.9339,0.93141,0.94944,0.94116,0.98432,1.0
0.892,0.108,0.79709,0.95818,0.8734,0.87399,0.90779,0.90733,0.93565,0.93338,0.93565,0.93338,0.93489,0.93233,0.94996,0.94165,0.98466,1.0
0.896,0.104,0.79746,0.95876,0.87508,0.87545,0.90876,0.9083,0.93654,0.93459,0.93654,0.93459,0.93582,0.93352,0.95053,0.94209,0.98492,1.0
0.9,0.1,0.79786,0.95943,0.87617,0.87663,0.90987,0.9091,0.93741,0.93569,0.93741,0.93569,0.93675,0.93479,0.9512,0.9426,0.98513,1.0
0.904,0.096,0.79825,0.96002,0.87755,0.8782,0.91075,0.91017,0.93839,0.93685,0.93839,0.93685,0.93763,0.93597,0.95198,0.94324,0.98547,1.0
0.908,0.092,0.79873,0.96045,0.87916,0.87985,0.91172,0.91113,0.9392,0.93792,0.9392,0.93792,0.93865,0.93735,0.9525,0.94384,0.98579,1.0
0.912,0.088,0.79933,0.96094,0.88067,0.88126,0.91252,0.91216,0.94032,0.93912,0.94032,0.93912,0.93955,0.93839,0.95309,0.9445,0.98597,1.0
0.916,0.084,0.79977,0.96152,0.88243,0.88314,0.91346,0.91312,0.94136,0.94009,0.94136,0.94009,0.94064,0.93949,0.95359,0.9452,0.9862,1.0
0.92,0.08,0.80032,0.96206,0.88364,0.88479,0.91488,0.91426,0.94236,0.94129,0.94236,0.94129,0.9417,0.9405,0.95411,0.94587,0.98644,1.0
0.924,0.076,0.80071,0.96247,0.88553,0.88704,0.91614,0.91567,0.94345,0.94264,0.94345,0.94264,0.9428,0.94185,0.95481,0.9466,0.98671,1.0
0.928,0.072,0.80118,0.96289,0.8874,0.88838,0.91726,0.91707,0.94426,0.94364,0.94426,0.94364,0.94389,0.94308,0.95558,0.94744,0.98704,1.0
0.932,0.068,0.80166,0.96333,0.88894,0.89048,0.91887,0.91843,0.94517,0.94461,0.94517,0.94461,0.94473,0.94413,0.95625,0.94826,0.98726,1.0
0.936,0.064,0.80202,0.9638,0.89098,0.89217,0.92036,0.91993,0.94626,0.94559,0.94626,0.94559,0.94575,0.94508,0.9569,0.94896,0.98757,1.0
0.94,0.06,0.80277,0.96423,0.89259,0.89421,0.92205,0.92151,0.94726,0.94662,0.94726,0.94662,0.94671,0.94628,0.9576,0.94972,0.98791,1.0
0.944,0.056,0.80335,0.96477,0.89429,0.89629,0.92361,0.92317,0.94827,0.94775,0.94827,0.94775,0.94792,0.94733,0.95835,0.95057,0.9882,1.0
0.948,0.052,0.80399,0.96539,0.89696,0.8993,0.92483,0.92465,0.94947,0.94909,0.94947,0.94909,0.94909,0.94873,0.95896,0.95181,0.98844,1.0
0.952,0.048,0.8046,0.96591,0.89989,0.90134,0.92684,0.92715,0.95104,0.95036,0.95104,0.95036,0.95054,0.94964,0.95995,0.95256,0.98879,1.0
0.956,0.044,0.80518,0.96639,0.90212,0.90355,0.92897,0.92956,0.95217,0.95165,0.95217,0.95165,0.95184,0.95131,0.96071,0.95368,0.98908,1.0
0.96,0.04,0.80578,0.96687,0.90448,0.90697,0.9319,0.93216,0.9539,0.95346,0.95403,0.95346,0.95359,0.95303,0.96155,0.95465,0.98935,1.0
0.964,0.036,0.80643,0.96747,0.90737,0.90952,0.93459,0.93521,0.9556,0.95513,0.9556,0.95513,0.9553,0.9548,0.9623,0.95569,0.98968,1.0
0.968,0.032,0.80702,0.96808,0.9102,0.91361,0.93867,0.9393,0.95737,0.95727,0.95737,0.95727,0.95715,0.9569,0.96309,0.95674,0.99015,1.0
0.972,0.028,0.80765,0.96872,0.91361,0.91574,0.94226,0.94319,0.95882,0.95877,0.95882,0.95877,0.95866,0.95856,0.96402,0.95775,0.99056,1.0
0.976,0.024,0.80849,0.96939,0.91642,0.91921,0.94638,0.94686,0.96081,0.96081,0.96081,0.96081,0.96048,0.9605,0.96462,0.95892,0.99105,1.0
0.98,0.02,0.80928,0.97026,0.91984,0.92336,0.95,0.94955,0.96235,0.96256,0.96235,0.96256,0.96213,0.96221,0.96527,0.96104,0.99164,1.0
0.984,0.016,0.81032,0.97128,0.92424,0.92784,0.95513,0.954,0.96377,0.96418,0.96377,0.96418,0.96364,0.96398,0.96653,0.96308,0.99235,1.0
0.988,0.012,0.8115,0.97248,0.9285,0.93321,0.95854,0.95854,0.966,0.96654,0.966,0.96654,0.96577,0.96632,0.9686,0.96462,0.99283,1.0
0.992,0.008,0.81314,0.97361,0.93433,0.93845,0.96279,0.96298,0.96801,0.96899,0.96801,0.96899,0.96784,0.96899,0.97012,0.96651,0.99362,1.0
0.996,0.004,0.816,0.97487,0.94035,0.94417,0.96733,0.96757,0.97207,0.97281,0.97207,0.97281,0.97207,0.97287,0.97314,0.97007,0.99461,1.0


==> gmm_feedback/P8/UL_all_se_rel_opt_cdf_gap40_nc64_SNR0dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_UL_perfect,Lloyd_PGD_UL_ls,Lloyd_PGD_UL_omp,Lloyd_PGD_UL_scovDL,Lloyd_PGD_UL_scovUL,Lloyd_PGD_UL_gmmDLfull,Lloyd_PGD_UL_gmmULfull,Lloyd_PGD_UL_gmmDLkbest,Lloyd_PGD_UL_gmmULkbest,Lloyd_PGD_UL_gmmDLbest,Lloyd_PGD_UL_gmmULbest,GMM_PGD_UL_perfect,GMM_PGD_UL_from_y,unipow_chan_subsp,optimal
0.0,1.0,0.08062,0.2335,0.00483,0.00891,0.00483,0.00483,0.00444,0.00444,0.00444,0.00444,0.00444,0.00444,0.0814,0.00386,0.1584,1.0
0.004,0.996,0.21724,0.50902,0.0902,0.07842,0.09145,0.09145,0.12014,0.11649,0.12014,0.11912,0.08962,0.09147,0.29413,0.08658,0.38083,1.0
0.008,0.992,0.24263,0.58379,0.14218,0.12535,0.13406,0.13416,0.19826,0.18604,0.19626,0.18699,0.1703,0.17016,0.42492,0.14485,0.41567,1.0
0.012,0.988,0.2595,0.62122,0.18095,0.20742,0.1654,0.16601,0.24716,0.24738,0.24503,0.24751,0.23301,0.22749,0.48311,0.20521,0.44506,1.0
0.016,0.984,0.2722,0.6522,0.21625,0.28295,0.1991,0.19849,0.30397,0.30871,0.2978,0.3005,0.29537,0.28305,0.52658,0.2532,0.45869,1.0
0.02,0.98,0.28349,0.67563,0.25675,0.33283,0.22667,0.22512,0.34991,0.36019,0.34734,0.3537,0.34574,0.33518,0.55627,0.29464,0.47052,1.0
0.024,0.976,0.29193,0.69339,0.2907,0.37677,0.25371,0.25018,0.40003,0.4044,0.39545,0.40207,0.3838,0.38446,0.58835,0.34046,0.48356,1.0
0.028,0.972,0.29961,0.70789,0.31659,0.40908,0.27591,0.2754,0.43101,0.43579,0.4259,0.43536,0.42198,0.41754,0.61244,0.37967,0.49265,1.0
0.032,0.968,0.30706,0.72158,0.33592,0.43364,0.29468,0.29343,0.45785,0.45806,0.4576,0.4576,0.4537,0.44421,0.6312,0.41608,0.49984,1.0
0.036,0.964,0.31307,0.73106,0.35751,0.45338,0.30948,0.30907,0.48437,0.48423,0.48456,0.48292,0.48155,0.46845,0.64614,0.44806,0.5069,1.0
0.04,0.96,0.31769,0.7391,0.37175,0.47821,0.32629,0.32602,0.499,0.50173,0.4988,0.49874,0.49598,0.4898,0.66201,0.48075,0.51196,1.0
0.044,0.956,0.32154,0.75015,0.38632,0.49376,0.3406,0.33981,0.52218,0.51827,0.5218,0.51652,0.5188,0.5126,0.67483,0.49893,0.51739,1.0
0.048,0.952,0.32612,0.75972,0.39662,0.51093,0.35443,0.35443,0.53831,0.53313,0.53806,0.5321,0.53379,0.5285,0.68611,0.51685,0.52244,1.0
0.052,0.948,0.33058,0.76659,0.40771,0.52186,0.36424,0.36424,0.55069,0.54942,0.55094,0.54893,0.54862,0.54478,0.69739,0.53634,0.52936,1.0
0.056,0.944,0.33504,0.7725,0.41902,0.53338,0.37523,0.37523,0.56405,0.56355,0.56416,0.56244,0.55971,0.55766,0.70606,0.55073,0.53393,1.0
0.06,0.94,0.3391,0.77796,0.43132,0.54462,0.38636,0.3855,0.57561,0.57735,0.57579,0.5766,0.56889,0.56825,0.714,0.56128,0.53875,1.0
0.064,0.936,0.34262,0.78399,0.43979,0.55479,0.39583,0.39511,0.58677,0.58858,0.58696,0.58829,0.58141,0.58065,0.72024,0.57207,0.54238,1.0
0.068,0.932,0.34574,0.78948,0.45053,0.56274,0.40437,0.4036,0.59573,0.59729,0.59599,0.59718,0.5921,0.59188,0.72587,0.58584,0.54678,1.0
0.072,0.928,0.34884,0.79357,0.45888,0.5722,0.41566,0.41555,0.60543,0.60574,0.60616,0.60574,0.60278,0.60013,0.73302,0.59712,0.5502,1.0
0.076,0.924,0.35171,0.79733,0.46728,0.58041,0.42623,0.42593,0.61446,0.6146,0.61514,0.61486,0.6108,0.6099,0.73828,0.60675,0.55279,1.0
0.08,0.92,0.35476,0.80151,0.47697,0.58759,0.43324,0.43292,0.62076,0.62122,0.62122,0.62192,0.61804,0.61721,0.74331,0.61585,0.55634,1.0
0.084,0.916,0.35884,0.80552,0.48426,0.59509,0.44086,0.43979,0.62609,0.62922,0.62648,0.62985,0.62414,0.62332,0.74902,0.62353,0.55916,1.0
0.088,0.912,0.36161,0.80966,0.49427,0.60179,0.44946,0.44905,0.6337,0.63551,0.63444,0.63642,0.63155,0.63081,0.75385,0.63128,0.56346,1.0
0.092,0.908,0.36398,0.81234,0.50254,0.6088,0.45645,0.45619,0.64149,0.64222,0.64165,0.64287,0.63886,0.63753,0.75761,0.63861,0.56778,1.0
0.096,0.904,0.36686,0.8153,0.5076,0.61607,0.46333,0.46256,0.64863,0.64978,0.64977,0.65076,0.64716,0.64421,0.7605,0.6462,0.57119,1.0
0.1,0.9,0.36939,0.81861,0.51308,0.62157,0.47172,0.47045,0.65518,0.65542,0.65542,0.6561,0.65384,0.65076,0.7656,0.65371,0.5735,1.0
0.104,0.896,0.37149,0.82165,0.51947,0.62699,0.479,0.47793,0.66112,0.66266,0.66151,0.66301,0.66029,0.65621,0.7699,0.65957,0.57672,1.0
0.108,0.892,0.37363,0.82414,0.52611,0.63176,0.4853,0.48429,0.66702,0.66726,0.6673,0.66799,0.66655,0.6627,0.77388,0.66525,0.57957,1.0
0.112,0.888,0.37563,0.82645,0.53158,0.63504,0.49343,0.49234,0.67169,0.67217,0.67212,0.67268,0.67093,0.6676,0.7764,0.67063,0.58209,1.0
0.116,0.884,0.37794,0.82885,0.53746,0.64013,0.50019,0.49888,0.67499,0.67532,0.67562,0.67571,0.67464,0.67217,0.7794,0.67633,0.58471,1.0
0.12,0.88,0.37996,0.83063,0.54189,0.64659,0.5062,0.50547,0.67883,0.67886,0.67932,0.67942,0.67886,0.67551,0.78162,0.68234,0.58728,1.0
0.124,0.876,0.38202,0.83368,0.5476,0.65131,0.51105,0.51032,0.68371,0.68338,0.68389,0.6842,0.6831,0.67957,0.78443,0.68811,0.58982,1.0
0.128,0.872,0.38393,0.83565,0.55226,0.65513,0.51725,0.51588,0.68845,0.68845,0.68914,0.68914,0.68772,0.6834,0.78723,0.69455,0.59222,1.0
0.132,0.868,0.38549,0.83771,0.55935,0.6592,0.52159,0.52075,0.69318,0.69159,0.69358,0.69252,0.69189,0.68851,0.79049,0.70078,0.59425,1.0
0.136,0.864,0.38709,0.83955,0.56323,0.66264,0.52696,0.52626,0.69721,0.6962,0.69752,0.69719,0.69586,0.6927,0.7931,0.70646,0.5965,1.0
0.14,0.86,0.38851,0.84163,0.56704,0.66679,0.53185,0.53133,0.70093,0.70004,0.70137,0.70063,0.69971,0.69646,0.79534,0.70995,0.59873,1.0
0.144,0.856,0.39031,0.84382,0.57168,0.66977,0.53733,0.53617,0.70386,0.7028,0.70421,0.70345,0.70231,0.70004,0.79793,0.71392,0.60094,1.0
0.148,0.852,0.39177,0.84536,0.57606,0.67331,0.54165,0.54037,0.70689,0.70631,0.70757,0.70731,0.70631,0.70248,0.8006,0.71835,0.60283,1.0
0.152,0.848,0.39358,0.84742,0.5793,0.6763,0.54687,0.5457,0.71107,0.70986,0.71149,0.71054,0.71007,0.70593,0.80246,0.72345,0.60533,1.0
0.156,0.844,0.3952,0.84916,0.58523,0.67895,0.55071,0.54973,0.71412,0.71309,0.71423,0.71359,0.71318,0.70943,0.80472,0.7277,0.60747,1.0
0.16,0.84,0.39724,0.85068,0.58918,0.6826,0.55585,0.55457,0.71709,0.7165,0.71734,0.71735,0.71664,0.71281,0.80692,0.73189,0.60917,1.0
0.164,0.836,0.39858,0.85246,0.59346,0.68588,0.56098,0.56016,0.7201,0.7199,0.72037,0.72064,0.71948,0.7161,0.80901,0.73496,0.61091,1.0
0.168,0.832,0.40008,0.85414,0.59609,0.68889,0.56479,0.56393,0.72288,0.72281,0.72306,0.72308,0.72274,0.71942,0.81124,0.73825,0.61288,1.0
0.172,0.828,0.40182,0.85532,0.60141,0.69114,0.56839,0.56728,0.72602,0.72628,0.72641,0.72686,0.72557,0.72194,0.81334,0.74219,0.61467,1.0
0.176,0.824,0.40355,0.85696,0.60469,0.69383,0.57277,0.57154,0.72834,0.72885,0.7287,0.72961,0.72812,0.72531,0.81514,0.74593,0.61585,1.0
0.18,0.82,0.40501,0.85839,0.60741,0.696,0.57662,0.57536,0.73069,0.73155,0.73106,0.73205,0.73063,0.72791,0.817,0.74926,0.61717,1.0
0.184,0.816,0.40643,0.85978,0.61085,0.69864,0.57995,0.57895,0.73385,0.73424,0.73416,0.7347,0.73363,0.73067,0.81883,0.75204,0.61928,1.0
0.188,0.812,0.40787,0.8611,0.61443,0.7006,0.58609,0.58491,0.73639,0.73725,0.73642,0.73773,0.73605,0.73305,0.82056,0.75577,0.62131,1.0
0.192,0.808,0.4093,0.86264,0.61785,0.70279,0.59054,0.58897,0.7383,0.73923,0.73838,0.73988,0.73829,0.7362,0.82267,0.75823,0.62344,1.0
0.196,0.804,0.41125,0.86368,0.62065,0.70523,0.59355,0.59298,0.74066,0.74133,0.74087,0.74182,0.74064,0.73828,0.82469,0.76104,0.62515,1.0
0.2,0.8,0.41301,0.86484,0.62356,0.7082,0.59662,0.59564,0.74237,0.74382,0.7424,0.74427,0.74224,0.74071,0.82653,0.76392,0.62672,1.0
0.204,0.796,0.41431,0.86651,0.62624,0.71032,0.60107,0.59976,0.74511,0.746,0.74526,0.74663,0.74464,0.74268,0.82795,0.76738,0.62822,1.0
0.208,0.792,0.41551,0.86746,0.62925,0.71276,0.60455,0.60346,0.74722,0.74788,0.74724,0.74841,0.74708,0.74528,0.82962,0.7705,0.6304,1.0
0.212,0.788,0.41717,0.86852,0.63129,0.71438,0.60714,0.60625,0.74905,0.75005,0.7491,0.7503,0.74892,0.74735,0.83103,0.773,0.63201,1.0
0.216,0.784,0.41864,0.86961,0.63362,0.71641,0.61031,0.60929,0.75132,0.75224,0.75143,0.75271,0.75082,0.74933,0.83271,0.77568,0.6334,1.0
0.22,0.78,0.42008,0.87086,0.63641,0.71829,0.61355,0.61262,0.75355,0.75476,0.75364,0.75533,0.75333,0.75161,0.83433,0.77795,0.63536,1.0
0.224,0.776,0.42138,0.87233,0.63903,0.72001,0.61596,0.61492,0.75606,0.7569,0.75611,0.75715,0.75604,0.75375,0.83572,0.77997,0.6368,1.0
0.228,0.772,0.4229,0.87329,0.64146,0.72211,0.61941,0.61864,0.75874,0.7592,0.75875,0.75956,0.75867,0.75631,0.83703,0.78266,0.63789,1.0
0.232,0.768,0.42417,0.87414,0.64369,0.7237,0.62206,0.62109,0.76038,0.76111,0.76042,0.76164,0.76082,0.75833,0.83859,0.78459,0.63945,1.0
0.236,0.764,0.4256,0.87489,0.64634,0.7263,0.62494,0.62378,0.76252,0.76308,0.76255,0.76345,0.76285,0.76056,0.84018,0.78682,0.64084,1.0
0.24,0.76,0.42706,0.87613,0.64849,0.72861,0.62815,0.6266,0.76406,0.76455,0.76407,0.76496,0.76411,0.7627,0.84136,0.78899,0.64281,1.0
0.244,0.756,0.42817,0.87721,0.6511,0.7303,0.63022,0.62967,0.76602,0.76663,0.76605,0.76722,0.76636,0.76421,0.84259,0.79085,0.64408,1.0
0.248,0.752,0.42933,0.87811,0.6538,0.73183,0.63271,0.63221,0.7682,0.76879,0.76825,0.76931,0.7682,0.76611,0.84406,0.79308,0.64569,1.0
0.252,0.748,0.43087,0.87899,0.65644,0.73457,0.63512,0.63451,0.76987,0.77043,0.76993,0.77058,0.77012,0.76855,0.84526,0.79498,0.64663,1.0
0.256,0.744,0.43184,0.87998,0.65899,0.73622,0.63811,0.6374,0.77183,0.77185,0.77194,0.77244,0.772,0.77011,0.84649,0.7973,0.64817,1.0
0.26,0.74,0.43305,0.88077,0.66162,0.73815,0.64059,0.63989,0.77394,0.77394,0.77405,0.77427,0.77419,0.77161,0.84787,0.79939,0.64934,1.0
0.264,0.736,0.43411,0.88162,0.66396,0.74007,0.64284,0.64204,0.77516,0.77526,0.77526,0.77567,0.77552,0.77368,0.84907,0.80158,0.6506,1.0
0.268,0.732,0.43512,0.88255,0.66566,0.74136,0.64504,0.64444,0.77661,0.77688,0.77668,0.77706,0.77693,0.77502,0.85053,0.80276,0.65176,1.0
0.272,0.728,0.43601,0.8833,0.66793,0.74302,0.64716,0.64669,0.77864,0.77856,0.77867,0.77911,0.77912,0.77665,0.85172,0.80416,0.65312,1.0
0.276,0.724,0.4372,0.88413,0.67008,0.74508,0.64983,0.64903,0.78029,0.78059,0.78036,0.78076,0.78048,0.77839,0.85273,0.80583,0.65446,1.0
0.28,0.72,0.43829,0.88497,0.67305,0.74631,0.65279,0.65157,0.78179,0.78218,0.78193,0.78237,0.782,0.78009,0.85378,0.80793,0.65564,1.0
0.284,0.716,0.43945,0.88557,0.67511,0.74792,0.65506,0.65408,0.7831,0.78327,0.78327,0.78362,0.78327,0.78183,0.85501,0.80978,0.65676,1.0
0.288,0.712,0.4405,0.88656,0.67764,0.74924,0.65762,0.65716,0.78518,0.78509,0.78529,0.78529,0.78529,0.78343,0.85611,0.81139,0.65814,1.0
0.292,0.708,0.44134,0.88727,0.6797,0.75051,0.66052,0.65952,0.78687,0.78685,0.78704,0.78704,0.78702,0.7852,0.85705,0.81308,0.65987,1.0
0.296,0.704,0.44242,0.88804,0.68193,0.75212,0.66257,0.66212,0.78848,0.78846,0.78854,0.78886,0.78849,0.78693,0.85814,0.81439,0.6612,1.0
0.3,0.7,0.44346,0.88897,0.68412,0.75333,0.66518,0.66447,0.79006,0.78998,0.7902,0.79014,0.78999,0.7888,0.85937,0.81607,0.66232,1.0
0.304,0.696,0.44482,0.89003,0.68623,0.75499,0.66751,0.66674,0.79135,0.79115,0.7915,0.79133,0.79133,0.78998,0.86075,0.81763,0.66365,1.0
0.308,0.692,0.44559,0.89085,0.68862,0.7562,0.66997,0.66927,0.79308,0.79249,0.79326,0.79275,0.79326,0.791,0.86155,0.81923,0.66493,1.0
0.312,0.688,0.44657,0.89161,0.69033,0.75749,0.67274,0.67188,0.79456,0.7943,0.79462,0.7946,0.79454,0.79273,0.86277,0.82063,0.6662,1.0
0.316,0.684,0.44742,0.89223,0.69263,0.75984,0.67469,0.67395,0.79619,0.79584,0.79626,0.79616,0.79607,0.79461,0.864,0.82181,0.66749,1.0
0.32,0.68,0.44829,0.89295,0.69446,0.76129,0.67743,0.67624,0.79767,0.79739,0.79797,0.79773,0.79746,0.79627,0.8651,0.82304,0.66857,1.0
0.324,0.676,0.44937,0.8939,0.69645,0.7632,0.67994,0.67915,0.79923,0.79878,0.79931,0.79899,0.79914,0.79781,0.86594,0.82451,0.66973,1.0
0.328,0.672,0.45044,0.89458,0.69837,0.76453,0.6828,0.68208,0.80078,0.80059,0.80083,0.80108,0.80081,0.79941,0.8668,0.82545,0.67072,1.0
0.332,0.668,0.45144,0.89514,0.70057,0.7663,0.68534,0.68431,0.80225,0.80247,0.80237,0.80266,0.80254,0.80126,0.8677,0.82705,0.67168,1.0
0.336,0.664,0.45224,0.89582,0.70231,0.76808,0.68737,0.68673,0.80361,0.8035,0.80381,0.80381,0.8036,0.80276,0.86905,0.8289,0.67266,1.0
0.34,0.66,0.45311,0.89658,0.70398,0.76951,0.68972,0.68898,0.80528,0.805,0.80548,0.80527,0.80514,0.80403,0.86989,0.83037,0.674,1.0
0.344,0.656,0.454,0.89721,0.70582,0.77094,0.69189,0.69128,0.80691,0.80657,0.80707,0.80705,0.80674,0.80548,0.87092,0.83198,0.67492,1.0
0.348,0.652,0.45506,0.89775,0.70783,0.77294,0.69401,0.69348,0.8082,0.80788,0.80838,0.80812,0.80797,0.80705,0.87174,0.83365,0.67588,1.0
0.352,0.648,0.456,0.89851,0.7093,0.77436,0.69604,0.69529,0.80952,0.80934,0.80955,0.80953,0.80919,0.80797,0.87268,0.83488,0.67718,1.0
0.356,0.644,0.45686,0.89914,0.71141,0.77616,0.69802,0.69725,0.81058,0.81047,0.81074,0.8108,0.81014,0.80934,0.87356,0.83615,0.67811,1.0
0.36,0.64,0.45794,0.89965,0.71319,0.77774,0.70048,0.6996,0.81177,0.81187,0.81206,0.81237,0.81146,0.81054,0.87445,0.83727,0.679,1.0
0.364,0.636,0.45857,0.90037,0.71457,0.77916,0.7023,0.7018,0.81309,0.81326,0.81316,0.81344,0.81278,0.81182,0.87524,0.83845,0.68013,1.0
0.368,0.632,0.45965,0.9009,0.71686,0.78048,0.70418,0.70355,0.81413,0.81468,0.81432,0.81485,0.81383,0.81311,0.87619,0.83984,0.6812,1.0
0.372,0.628,0.46057,0.9013,0.71886,0.78203,0.7062,0.70561,0.81549,0.8159,0.81562,0.8161,0.815,0.81468,0.87706,0.84088,0.68216,1.0
0.376,0.624,0.46164,0.90201,0.72093,0.78324,0.70802,0.70765,0.81687,0.81713,0.81711,0.81727,0.81667,0.81581,0.87803,0.84219,0.68314,1.0
0.38,0.62,0.4625,0.90264,0.72232,0.78431,0.71012,0.7096,0.81792,0.81819,0.81815,0.81838,0.81762,0.81711,0.87907,0.84354,0.68398,1.0
0.384,0.616,0.46345,0.90313,0.72432,0.78576,0.71192,0.71172,0.81921,0.81966,0.81951,0.81994,0.81891,0.81821,0.87978,0.8446,0.68516,1.0
0.388,0.612,0.46425,0.90366,0.72575,0.78687,0.71378,0.7135,0.82071,0.82105,0.82088,0.82129,0.82012,0.81966,0.8805,0.84558,0.68611,1.0
0.392,0.608,0.46506,0.90416,0.72751,0.7883,0.71563,0.71512,0.82197,0.82245,0.82214,0.82255,0.8215,0.82091,0.88115,0.84633,0.68701,1.0
0.396,0.604,0.46583,0.90465,0.72874,0.78954,0.71794,0.71756,0.82327,0.82371,0.82347,0.8239,0.82255,0.82204,0.88195,0.84743,0.68783,1.0
0.4,0.6,0.46658,0.90533,0.73018,0.7908,0.72037,0.71998,0.8246,0.82491,0.82474,0.82516,0.8239,0.8234,0.88269,0.84872,0.68868,1.0
0.404,0.596,0.46737,0.90585,0.73217,0.79219,0.72191,0.72166,0.82573,0.82605,0.8258,0.82624,0.82505,0.82447,0.88332,0.84959,0.68936,1.0
0.408,0.592,0.46825,0.90635,0.73358,0.79357,0.72433,0.72391,0.8269,0.82728,0.82713,0.82742,0.82602,0.82562,0.8842,0.85106,0.69003,1.0
0.412,0.588,0.46901,0.90685,0.73505,0.79474,0.72623,0.72572,0.82798,0.82848,0.82813,0.82866,0.82724,0.82685,0.88506,0.85237,0.69089,1.0
0.416,0.584,0.46983,0.90732,0.73623,0.79607,0.72781,0.72738,0.82916,0.82955,0.82925,0.82976,0.82828,0.82789,0.88566,0.85362,0.69195,1.0
0.42,0.58,0.47071,0.90789,0.73778,0.79721,0.72925,0.72855,0.83049,0.83087,0.83063,0.83095,0.82928,0.82893,0.88639,0.85461,0.69279,1.0
0.424,0.576,0.47154,0.9085,0.73924,0.79854,0.73154,0.73052,0.83174,0.83183,0.83186,0.83215,0.83062,0.83013,0.88699,0.85577,0.69369,1.0
0.428,0.572,0.4725,0.90884,0.74123,0.80002,0.73303,0.73265,0.83305,0.83346,0.83326,0.83357,0.8317,0.83115,0.88794,0.85663,0.69432,1.0
0.432,0.568,0.47349,0.90928,0.74255,0.80145,0.73496,0.73447,0.83406,0.83437,0.83414,0.83453,0.83306,0.83243,0.88851,0.85762,0.69517,1.0
0.436,0.564,0.4745,0.90982,0.74391,0.80266,0.73651,0.73601,0.83492,0.83533,0.83499,0.83545,0.83409,0.83373,0.88895,0.85862,0.69606,1.0
0.44,0.56,0.47518,0.91028,0.74554,0.80382,0.73828,0.73761,0.83606,0.83646,0.8362,0.83667,0.83492,0.83474,0.88965,0.85983,0.69695,1.0
0.444,0.556,0.47585,0.91087,0.74688,0.80502,0.74032,0.73941,0.83719,0.83748,0.83735,0.83778,0.83605,0.83588,0.89032,0.86087,0.69766,1.0
0.448,0.552,0.47666,0.91146,0.7483,0.80598,0.74238,0.74158,0.83831,0.83855,0.83844,0.83873,0.83704,0.83697,0.89079,0.86177,0.69834,1.0
0.452,0.548,0.47745,0.91193,0.74974,0.80714,0.74373,0.74304,0.83926,0.83978,0.83937,0.8399,0.83814,0.83793,0.89129,0.86284,0.69928,1.0
0.456,0.544,0.47812,0.91243,0.75158,0.80865,0.74579,0.74529,0.84034,0.84099,0.84041,0.84117,0.83896,0.83889,0.89182,0.86369,0.69998,1.0
0.46,0.54,0.47875,0.91284,0.75293,0.80967,0.74746,0.74657,0.84157,0.84193,0.84161,0.84197,0.84008,0.84006,0.89239,0.86459,0.70102,1.0
0.464,0.536,0.47944,0.91318,0.75486,0.81096,0.74892,0.74806,0.84258,0.84307,0.84264,0.84322,0.84131,0.84134,0.89293,0.86575,0.7017,1.0
0.468,0.532,0.48046,0.91369,0.7563,0.81226,0.75055,0.74969,0.84368,0.84445,0.84377,0.84452,0.84246,0.84221,0.89345,0.86669,0.70259,1.0
0.472,0.528,0.48133,0.91405,0.75723,0.81349,0.75219,0.75183,0.84482,0.84537,0.84492,0.8454,0.84334,0.84358,0.89397,0.86765,0.70344,1.0
0.476,0.524,0.4821,0.91458,0.75877,0.81492,0.75429,0.75342,0.84577,0.8462,0.84581,0.84642,0.84455,0.84479,0.8945,0.86833,0.70413,1.0
0.48,0.52,0.48297,0.91504,0.76008,0.81587,0.75579,0.7555,0.84725,0.84743,0.84738,0.84749,0.8456,0.8456,0.8952,0.86932,0.70494,1.0
0.484,0.516,0.48354,0.91558,0.7614,0.81711,0.75715,0.75686,0.84845,0.84864,0.84853,0.84868,0.84698,0.84693,0.89593,0.87018,0.70569,1.0
0.488,0.512,0.48427,0.91595,0.7631,0.81806,0.75877,0.75833,0.84938,0.84951,0.8494,0.84955,0.84822,0.84789,0.89646,0.87119,0.70639,1.0
0.492,0.508,0.48498,0.91646,0.7646,0.81927,0.76012,0.75964,0.85014,0.85051,0.85018,0.85058,0.84938,0.84909,0.89705,0.87214,0.70725,1.0
0.496,0.504,0.4857,0.91695,0.76583,0.82043,0.7617,0.7613,0.85098,0.85152,0.85104,0.85154,0.8501,0.84991,0.89767,0.87304,0.70806,1.0
0.5,0.5,0.48642,0.91745,0.76727,0.82165,0.76327,0.76287,0.85204,0.85233,0.85214,0.85234,0.85097,0.85097,0.89833,0.87413,0.70903,1.0
0.504,0.496,0.48698,0.91795,0.76853,0.8228,0.76487,0.76462,0.85313,0.85335,0.85317,0.85336,0.85187,0.85197,0.89913,0.87505,0.70982,1.0
0.508,0.492,0.48766,0.91839,0.7693,0.82412,0.7667,0.76605,0.85405,0.85424,0.85409,0.85424,0.85295,0.85293,0.89976,0.87596,0.7104,1.0
0.512,0.488,0.4884,0.91883,0.77102,0.82511,0.76775,0.76759,0.85498,0.85524,0.85501,0.85533,0.8538,0.8538,0.9003,0.87694,0.71121,1.0
0.516,0.484,0.48935,0.91927,0.77282,0.82642,0.76887,0.76876,0.85608,0.8564,0.85613,0.85652,0.85477,0.85456,0.90064,0.87805,0.71218,1.0
0.52,0.48,0.49004,0.91973,0.77458,0.82744,0.77035,0.76996,0.85717,0.85742,0.85718,0.85747,0.85577,0.8557,0.90106,0.87885,0.71283,1.0
0.524,0.476,0.4907,0.92007,0.77599,0.82852,0.77179,0.77153,0.85794,0.85852,0.85796,0.85856,0.85675,0.8568,0.90161,0.87954,0.71355,1.0
0.528,0.472,0.49132,0.92036,0.77743,0.82966,0.77378,0.77339,0.85899,0.85952,0.85901,0.85956,0.8577,0.8577,0.90217,0.88027,0.7142,1.0
0.532,0.468,0.49187,0.92078,0.7789,0.83072,0.77563,0.77528,0.85969,0.86037,0.85983,0.86038,0.85867,0.85877,0.90261,0.88132,0.71511,1.0
0.536,0.464,0.49243,0.92116,0.78055,0.83174,0.77706,0.77652,0.86052,0.86138,0.8606,0.86143,0.85948,0.85969,0.90314,0.8822,0.71583,1.0
0.54,0.46,0.49301,0.92149,0.78212,0.83291,0.77878,0.77819,0.86172,0.86223,0.86175,0.86226,0.86021,0.86066,0.90371,0.88287,0.71647,1.0
0.544,0.456,0.49362,0.92188,0.78337,0.83407,0.78044,0.77975,0.8626,0.86298,0.86264,0.8631,0.86124,0.86165,0.90431,0.88365,0.71712,1.0
0.548,0.452,0.49407,0.92228,0.78474,0.83527,0.78185,0.78102,0.86354,0.86401,0.86358,0.86409,0.86221,0.86243,0.90479,0.88449,0.71786,1.0
0.552,0.448,0.49473,0.9227,0.7864,0.83621,0.78299,0.78237,0.86446,0.86505,0.86448,0.86519,0.86301,0.86315,0.90534,0.8853,0.71851,1.0
0.556,0.444,0.4954,0.9231,0.78786,0.83725,0.78443,0.78369,0.86547,0.86613,0.86556,0.86617,0.86421,0.86422,0.9059,0.88611,0.71943,1.0
0.56,0.44,0.49597,0.92356,0.7891,0.83841,0.78627,0.78515,0.86659,0.86698,0.86664,0.867,0.86519,0.86515,0.90635,0.88676,0.72011,1.0
0.564,0.436,0.49662,0.92401,0.79035,0.83976,0.78746,0.78695,0.86736,0.86785,0.86743,0.86787,0.86626,0.86609,0.9068,0.88766,0.72075,1.0
0.568,0.432,0.4972,0.92438,0.7916,0.84072,0.78881,0.78833,0.86835,0.86889,0.86841,0.86892,0.86726,0.86698,0.90741,0.88843,0.72141,1.0
0.572,0.428,0.49784,0.9247,0.79281,0.8419,0.79007,0.78966,0.86918,0.86971,0.86919,0.86971,0.86803,0.86787,0.90788,0.88941,0.72205,1.0
0.576,0.424,0.49838,0.92505,0.79418,0.84298,0.79139,0.79078,0.87016,0.87084,0.87039,0.87085,0.86892,0.86889,0.90828,0.89003,0.72255,1.0
0.58,0.42,0.49903,0.92536,0.79557,0.84401,0.79278,0.79215,0.87116,0.87183,0.87121,0.87185,0.86991,0.86986,0.90887,0.89064,0.72323,1.0
0.584,0.416,0.49956,0.92576,0.79694,0.84509,0.79417,0.79349,0.87196,0.87256,0.87198,0.87256,0.87087,0.87094,0.90937,0.8914,0.7241,1.0
0.588,0.412,0.50029,0.92619,0.79819,0.84601,0.79564,0.79497,0.87263,0.87324,0.87266,0.87324,0.87176,0.87198,0.90986,0.892,0.72482,1.0
0.592,0.408,0.50101,0.92662,0.79957,0.8472,0.79704,0.79647,0.87331,0.87412,0.87338,0.87412,0.87227,0.87276,0.91031,0.8926,0.72549,1.0
0.596,0.404,0.50144,0.92702,0.8009,0.84846,0.79831,0.79783,0.87408,0.87491,0.87413,0.87491,0.87308,0.87342,0.91096,0.89332,0.72613,1.0
0.6,0.4,0.50208,0.92735,0.80194,0.84958,0.79999,0.79928,0.87489,0.87577,0.87491,0.87577,0.87368,0.87428,0.91155,0.89412,0.72675,1.0
0.604,0.396,0.50265,0.92771,0.8031,0.85067,0.80134,0.80085,0.87566,0.87654,0.8757,0.87654,0.8745,0.87512,0.91208,0.89461,0.72723,1.0
0.608,0.392,0.50316,0.92807,0.80418,0.85178,0.80232,0.80183,0.87647,0.87737,0.87651,0.87737,0.87529,0.87613,0.91273,0.89535,0.72785,1.0
0.612,0.388,0.50375,0.92839,0.80543,0.85286,0.80354,0.80314,0.87726,0.87815,0.8773,0.87815,0.8762,0.87681,0.91312,0.89596,0.72845,1.0
0.616,0.384,0.50444,0.92873,0.80691,0.85376,0.80486,0.80445,0.87795,0.87892,0.87802,0.87892,0.87685,0.87763,0.91359,0.89669,0.7293,1.0
0.62,0.38,0.50501,0.92903,0.80829,0.85497,0.8065,0.80578,0.87863,0.8797,0.87871,0.8797,0.87771,0.87844,0.91409,0.89741,0.73002,1.0
0.624,0.376,0.5057,0.92931,0.80963,0.85601,0.8077,0.80713,0.87941,0.88047,0.87946,0.88047,0.87843,0.87921,0.91453,0.89815,0.73079,1.0
0.628,0.372,0.50624,0.92966,0.81101,0.85722,0.80917,0.80841,0.88006,0.88152,0.88008,0.88152,0.87915,0.88001,0.91489,0.89879,0.73142,1.0
0.632,0.368,0.50696,0.93007,0.8123,0.85845,0.81045,0.80976,0.88079,0.88227,0.88085,0.88227,0.87989,0.88085,0.91533,0.89943,0.73218,1.0
0.636,0.364,0.50757,0.93042,0.81352,0.85943,0.81163,0.81097,0.88169,0.88301,0.88171,0.88301,0.88059,0.882,0.91587,0.90001,0.73286,1.0
0.64,0.36,0.50806,0.93076,0.8148,0.86038,0.81294,0.81225,0.88246,0.88384,0.88246,0.88384,0.88162,0.88273,0.91638,0.90062,0.7335,1.0
0.644,0.356,0.50865,0.93108,0.81575,0.86154,0.81452,0.81365,0.88299,0.88472,0.88301,0.88472,0.88225,0.88361,0.91683,0.90111,0.7341,1.0
0.648,0.352,0.50924,0.93145,0.81687,0.86243,0.81544,0.81495,0.88365,0.88555,0.88369,0.88555,0.88287,0.88446,0.91721,0.90178,0.73476,1.0
0.652,0.348,0.51006,0.93179,0.81813,0.86332,0.81671,0.81586,0.88463,0.8862,0.88464,0.8862,0.88356,0.88543,0.91764,0.9026,0.7353,1.0
0.656,0.344,0.51057,0.93211,0.81981,0.86434,0.81813,0.81715,0.88545,0.88695,0.88548,0.88695,0.88464,0.88607,0.91807,0.90318,0.73601,1.0
0.66,0.34,0.51108,0.93242,0.82115,0.86573,0.81996,0.81864,0.8862,0.88797,0.8862,0.88795,0.88542,0.88681,0.91837,0.90384,0.73676,1.0
0.664,0.336,0.51176,0.93281,0.82225,0.86689,0.82147,0.82039,0.88696,0.88859,0.88697,0.88858,0.8862,0.88765,0.91879,0.90443,0.73739,1.0
0.668,0.332,0.51236,0.93317,0.82343,0.86765,0.82236,0.82181,0.88791,0.88938,0.88795,0.88938,0.88695,0.88849,0.91923,0.90509,0.73789,1.0
0.672,0.328,0.51299,0.93354,0.82454,0.86867,0.82356,0.82274,0.88855,0.89014,0.88858,0.8901,0.8878,0.88932,0.91969,0.90581,0.73843,1.0
0.676,0.324,0.51351,0.93391,0.82575,0.8695,0.82462,0.82407,0.88938,0.89085,0.88938,0.89085,0.88849,0.89,0.9201,0.90633,0.73907,1.0
0.68,0.32,0.51396,0.93422,0.82704,0.87083,0.8259,0.82529,0.89014,0.89189,0.89015,0.89186,0.88936,0.89083,0.92047,0.90698,0.73979,1.0
0.684,0.316,0.51466,0.93454,0.82832,0.87192,0.82718,0.82643,0.89086,0.89259,0.89086,0.89259,0.89004,0.89181,0.92106,0.90767,0.74042,1.0
0.688,0.312,0.51526,0.93487,0.82985,0.87283,0.82836,0.82772,0.89202,0.89349,0.89202,0.89349,0.89085,0.89254,0.92143,0.90838,0.74103,1.0
0.692,0.308,0.51582,0.93514,0.83124,0.87363,0.83013,0.82912,0.89273,0.89435,0.89276,0.89435,0.89181,0.89334,0.92194,0.90907,0.74195,1.0
0.696,0.304,0.51655,0.93545,0.83275,0.8746,0.83138,0.83089,0.89377,0.89527,0.8938,0.89527,0.89257,0.89418,0.9224,0.90969,0.74247,1.0
0.7,0.3,0.51712,0.93581,0.83407,0.87562,0.83293,0.83223,0.89459,0.89604,0.89461,0.89604,0.89349,0.89503,0.92283,0.91047,0.74315,1.0
0.704,0.296,0.51766,0.93618,0.83537,0.87671,0.83442,0.83371,0.89567,0.89698,0.89569,0.89699,0.8945,0.89585,0.9232,0.91103,0.74411,1.0
0.708,0.292,0.51809,0.93651,0.83661,0.87782,0.83558,0.8351,0.89658,0.89787,0.89663,0.89788,0.89542,0.8967,0.92368,0.91181,0.74477,1.0
0.712,0.288,0.51868,0.93692,0.83763,0.87861,0.83687,0.83641,0.89746,0.89862,0.8975,0.89863,0.89618,0.89766,0.9241,0.9125,0.74565,1.0
0.716,0.284,0.51917,0.93728,0.83865,0.87939,0.83813,0.83761,0.89816,0.89947,0.89817,0.89948,0.89711,0.89852,0.92445,0.91309,0.74637,1.0
0.72,0.28,0.51983,0.93767,0.84029,0.88042,0.83952,0.8388,0.899,0.90026,0.899,0.90027,0.89798,0.89938,0.92479,0.91362,0.74706,1.0
0.724,0.276,0.52027,0.93806,0.84166,0.88144,0.8409,0.84034,0.89981,0.90101,0.89981,0.90102,0.89863,0.90018,0.92535,0.91418,0.74768,1.0
0.728,0.272,0.52074,0.93836,0.84307,0.88231,0.84255,0.84166,0.90042,0.90174,0.90042,0.90183,0.89951,0.90085,0.92583,0.91478,0.74842,1.0
0.732,0.268,0.52128,0.93876,0.84445,0.88355,0.84377,0.8431,0.90111,0.90267,0.90111,0.90269,0.90027,0.90163,0.92624,0.91528,0.74927,1.0
0.736,0.264,0.5221,0.93908,0.8458,0.88443,0.84528,0.8446,0.90192,0.90316,0.90192,0.90318,0.90104,0.90241,0.92681,0.91589,0.75004,1.0
0.74,0.26,0.52262,0.93944,0.84739,0.88542,0.84681,0.84608,0.90279,0.90378,0.90279,0.90379,0.9018,0.90313,0.92728,0.91643,0.75078,1.0
0.744,0.256,0.52322,0.93991,0.84877,0.88636,0.84809,0.8474,0.90335,0.9045,0.90335,0.90454,0.90266,0.90369,0.92781,0.91707,0.75154,1.0
0.748,0.252,0.52386,0.94029,0.85026,0.8872,0.84947,0.84889,0.90394,0.90545,0.90394,0.90546,0.90322,0.90447,0.92819,0.91764,0.75227,1.0
0.752,0.248,0.5244,0.9407,0.85134,0.88815,0.85104,0.8504,0.90472,0.9063,0.90472,0.90634,0.90387,0.90538,0.92868,0.91826,0.75311,1.0
0.756,0.244,0.52501,0.94109,0.85231,0.88899,0.85184,0.85145,0.90561,0.90709,0.90561,0.90712,0.90469,0.90616,0.929,0.91884,0.75382,1.0
0.76,0.24,0.52553,0.94144,0.85352,0.89007,0.85308,0.85245,0.9066,0.9079,0.9066,0.90795,0.90558,0.90703,0.92946,0.91926,0.75471,1.0
0.764,0.236,0.52622,0.94181,0.85483,0.89103,0.85427,0.8537,0.90721,0.90887,0.90721,0.90891,0.90642,0.9079,0.92986,0.9198,0.75565,1.0
0.768,0.232,0.52695,0.94209,0.85623,0.89194,0.85573,0.85503,0.90794,0.90973,0.90794,0.9098,0.90703,0.90891,0.9303,0.92029,0.75647,1.0
0.772,0.228,0.52762,0.94247,0.85742,0.8929,0.85688,0.85647,0.90887,0.91074,0.90887,0.91075,0.90789,0.90987,0.93065,0.92083,0.75726,1.0
0.776,0.224,0.52825,0.9429,0.85907,0.89395,0.85835,0.85779,0.9098,0.91153,0.9098,0.91159,0.90871,0.9108,0.931,0.92127,0.75793,1.0
0.78,0.22,0.52899,0.94326,0.85999,0.89515,0.85958,0.8592,0.91072,0.91258,0.91072,0.91265,0.90979,0.91178,0.93155,0.92207,0.75891,1.0
0.784,0.216,0.52965,0.9436,0.86124,0.89628,0.86075,0.86011,0.91146,0.91335,0.91146,0.9134,0.91074,0.91275,0.93205,0.92268,0.75978,1.0
0.788,0.212,0.53035,0.94388,0.86228,0.89745,0.86191,0.86143,0.91259,0.91406,0.91255,0.91412,0.91157,0.91344,0.93248,0.92319,0.7605,1.0
0.792,0.208,0.53109,0.94434,0.8636,0.89846,0.8633,0.8629,0.91325,0.91487,0.91323,0.91498,0.91266,0.91416,0.93298,0.92375,0.7612,1.0
0.796,0.204,0.53151,0.94469,0.86505,0.89947,0.86499,0.86426,0.91382,0.91577,0.91382,0.91582,0.91341,0.91516,0.93341,0.92438,0.76188,1.0
0.8,0.2,0.53213,0.94518,0.86649,0.90058,0.86613,0.86579,0.91488,0.91691,0.91485,0.917,0.91423,0.91604,0.93382,0.92501,0.76272,1.0
0.804,0.196,0.53258,0.9456,0.8675,0.90149,0.86735,0.86704,0.91585,0.91802,0.91584,0.91809,0.91544,0.91715,0.9342,0.92553,0.7633,1.0
0.808,0.192,0.53344,0.94606,0.86874,0.90254,0.86843,0.86819,0.91715,0.9188,0.91711,0.91883,0.91628,0.91814,0.93465,0.92613,0.76416,1.0
0.812,0.188,0.53413,0.94641,0.87013,0.90332,0.8698,0.86945,0.91813,0.91964,0.91812,0.91976,0.91762,0.91887,0.93503,0.92688,0.76505,1.0
0.816,0.184,0.5347,0.94681,0.87124,0.90415,0.87108,0.87075,0.91892,0.92045,0.91888,0.92067,0.91852,0.91992,0.93546,0.92744,0.76574,1.0
0.82,0.18,0.53558,0.9472,0.8726,0.90551,0.87245,0.87206,0.91984,0.92178,0.91984,0.92185,0.91952,0.92116,0.93582,0.92813,0.76654,1.0
0.824,0.176,0.53626,0.94759,0.87402,0.9067,0.87387,0.87343,0.92081,0.92266,0.9208,0.92276,0.92039,0.92226,0.93626,0.92867,0.76725,1.0
0.828,0.172,0.53697,0.94798,0.87568,0.90747,0.87555,0.87523,0.92196,0.92387,0.92188,0.9239,0.92147,0.92332,0.93665,0.92917,0.76809,1.0
0.832,0.168,0.53771,0.94837,0.87689,0.90868,0.87689,0.87656,0.92314,0.9247,0.92309,0.92472,0.92251,0.92434,0.9371,0.92975,0.76886,1.0
0.836,0.164,0.53822,0.94897,0.87841,0.9097,0.87833,0.87802,0.92412,0.92551,0.92411,0.9256,0.92384,0.92513,0.93757,0.93034,0.76965,1.0
0.84,0.16,0.53886,0.94934,0.8797,0.91074,0.8797,0.87961,0.92501,0.92638,0.925,0.92648,0.92467,0.92602,0.93819,0.93087,0.77052,1.0
0.844,0.156,0.53937,0.94975,0.88114,0.912,0.88112,0.88071,0.92603,0.92714,0.92599,0.92717,0.92552,0.92688,0.93878,0.93143,0.7712,1.0
0.848,0.152,0.54014,0.95038,0.88242,0.91325,0.88235,0.88218,0.92696,0.92812,0.92694,0.92815,0.92652,0.92763,0.9393,0.9321,0.77202,1.0
0.852,0.148,0.54095,0.95093,0.88392,0.91419,0.88378,0.88369,0.92802,0.92889,0.92796,0.92893,0.92731,0.92852,0.93976,0.93278,0.77295,1.0
0.856,0.144,0.5417,0.9515,0.8852,0.91553,0.88518,0.88492,0.92881,0.92976,0.92881,0.9298,0.92836,0.92936,0.94018,0.93346,0.7738,1.0
0.86,0.14,0.54255,0.95192,0.88672,0.91723,0.88672,0.88653,0.9297,0.9307,0.92966,0.93076,0.92905,0.93038,0.9407,0.93392,0.77474,1.0
0.864,0.136,0.54336,0.95236,0.88772,0.91841,0.88785,0.88764,0.93068,0.93169,0.93066,0.93174,0.93009,0.93128,0.94112,0.93459,0.77565,1.0
0.868,0.132,0.54403,0.95293,0.88896,0.91969,0.88907,0.88887,0.93181,0.93287,0.9318,0.93289,0.93109,0.93219,0.94169,0.93524,0.77641,1.0
0.872,0.128,0.54504,0.95339,0.89022,0.92067,0.89039,0.89017,0.93301,0.9339,0.93292,0.93392,0.93204,0.93351,0.94241,0.93579,0.77713,1.0
0.876,0.124,0.54571,0.95386,0.89158,0.9221,0.89186,0.89137,0.93398,0.9348,0.93397,0.93487,0.93331,0.93428,0.94301,0.93648,0.778,1.0
0.88,0.12,0.54633,0.95451,0.89305,0.92329,0.89334,0.89303,0.93514,0.93586,0.93508,0.93598,0.93422,0.93525,0.94354,0.937,0.77881,1.0
0.884,0.116,0.54697,0.95512,0.89459,0.92445,0.89521,0.89454,0.93644,0.93709,0.93635,0.93718,0.93538,0.93653,0.94403,0.93766,0.77961,1.0
0.888,0.112,0.54788,0.95564,0.89672,0.92549,0.89745,0.89698,0.93756,0.93803,0.93755,0.93811,0.93678,0.93775,0.94461,0.93847,0.78058,1.0
0.892,0.108,0.54868,0.95617,0.89846,0.92669,0.89896,0.89861,0.9387,0.93884,0.93858,0.93902,0.93791,0.9387,0.94514,0.93919,0.78136,1.0
0.896,0.104,0.54932,0.95671,0.90018,0.92792,0.90076,0.90036,0.93966,0.94018,0.9396,0.94023,0.93902,0.93969,0.94563,0.93979,0.78222,1.0
0.9,0.1,0.55022,0.95728,0.90163,0.92905,0.90236,0.90192,0.94098,0.9411,0.94093,0.94128,0.94026,0.94079,0.94622,0.94052,0.78316,1.0
0.904,0.096,0.55094,0.958,0.9033,0.93065,0.90442,0.904,0.94219,0.94245,0.94211,0.9425,0.94136,0.94184,0.9469,0.94116,0.78409,1.0
0.908,0.092,0.55178,0.95893,0.90561,0.93192,0.90722,0.90688,0.94314,0.94338,0.94304,0.94341,0.94245,0.94293,0.94747,0.94208,0.7855,1.0
0.912,0.088,0.5526,0.95967,0.90746,0.93331,0.9087,0.90835,0.9441,0.94421,0.94398,0.94427,0.94334,0.94383,0.94807,0.94315,0.7863,1.0
0.916,0.084,0.55333,0.96025,0.90908,0.93443,0.91036,0.90996,0.94522,0.94526,0.94514,0.94533,0.94441,0.94484,0.94872,0.94379,0.78713,1.0
0.92,0.08,0.55399,0.96122,0.91054,0.93602,0.91203,0.91149,0.94637,0.94628,0.94628,0.94637,0.94544,0.94588,0.9495,0.94438,0.78837,1.0
0.924,0.076,0.55474,0.96213,0.91278,0.9378,0.91412,0.91358,0.94752,0.94735,0.94745,0.9474,0.94681,0.94704,0.95029,0.94503,0.78942,1.0
0.928,0.072,0.55564,0.96297,0.91423,0.93956,0.91597,0.9155,0.94855,0.94831,0.94846,0.94837,0.94784,0.94797,0.9511,0.94566,0.79044,1.0
0.932,0.068,0.55659,0.96378,0.91605,0.9411,0.91844,0.91818,0.94979,0.94941,0.94974,0.94951,0.94893,0.94904,0.95223,0.94617,0.79187,1.0
0.936,0.064,0.55764,0.96469,0.91847,0.94264,0.92021,0.91995,0.95136,0.9509,0.95122,0.95094,0.95041,0.95031,0.95304,0.947,0.79327,1.0
0.94,0.06,0.55847,0.96575,0.92021,0.94396,0.9229,0.92248,0.95225,0.95208,0.95214,0.95213,0.95164,0.95157,0.954,0.9476,0.79444,1.0
0.944,0.056,0.55945,0.9667,0.92278,0.94523,0.92528,0.92514,0.95329,0.95328,0.95326,0.95342,0.95282,0.95282,0.95468,0.94841,0.79519,1.0
0.948,0.052,0.5608,0.96753,0.92528,0.94736,0.9277,0.92741,0.95487,0.95489,0.95483,0.95499,0.95408,0.95407,0.95572,0.94954,0.79659,1.0
0.952,0.048,0.56199,0.96854,0.92804,0.94871,0.92979,0.92975,0.95583,0.95605,0.95574,0.95614,0.95552,0.95557,0.95653,0.95068,0.79787,1.0
0.956,0.044,0.56321,0.96969,0.93045,0.95042,0.93315,0.9331,0.95715,0.95753,0.95712,0.95753,0.95686,0.9571,0.95766,0.95176,0.79925,1.0
0.96,0.04,0.56411,0.97084,0.93413,0.95213,0.93701,0.93689,0.95893,0.95918,0.95887,0.95921,0.95863,0.95894,0.95861,0.95271,0.80044,1.0
0.964,0.036,0.5655,0.97172,0.93825,0.95365,0.94127,0.94075,0.96017,0.96027,0.96012,0.96028,0.96004,0.96009,0.95954,0.95414,0.80208,1.0
0.968,0.032,0.56671,0.97303,0.94213,0.95532,0.9446,0.94414,0.96184,0.96194,0.96174,0.96196,0.96163,0.96184,0.96052,0.95557,0.80407,1.0
0.972,0.028,0.56827,0.97402,0.94521,0.95757,0.94777,0.94775,0.96311,0.96354,0.96307,0.96355,0.96299,0.96317,0.96195,0.95681,0.80589,1.0
0.976,0.024,0.56986,0.97524,0.94876,0.95996,0.95136,0.9513,0.96468,0.96521,0.96461,0.96523,0.96461,0.96503,0.96338,0.95806,0.80783,1.0
0.98,0.02,0.5713,0.97643,0.95225,0.96228,0.95499,0.95479,0.96639,0.96722,0.96634,0.96722,0.96635,0.9669,0.96448,0.95949,0.80971,1.0
0.984,0.016,0.57383,0.97784,0.95574,0.9652,0.95871,0.95764,0.96855,0.96921,0.96849,0.96921,0.96845,0.96882,0.96628,0.96213,0.81263,1.0
0.988,0.012,0.57642,0.9796,0.95965,0.96782,0.96213,0.96188,0.97126,0.97171,0.97121,0.97171,0.97168,0.97171,0.96823,0.964,0.81598,1.0
0.992,0.008,0.57954,0.9817,0.96436,0.97168,0.96752,0.96722,0.97434,0.97471,0.97434,0.97471,0.97471,0.9749,0.97134,0.9667,0.82136,1.0
0.996,0.004,0.58504,0.98389,0.97032,0.97595,0.97353,0.97281,0.97782,0.97807,0.97782,0.97807,0.97904,0.97827,0.97504,0.9708,0.82719,1.0


==> gmm_feedback/all_se_rel_opt_cdf_gap40_nc64_SNR0dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.08062,0.14021,0.11154,0.15726,0.19719,0.07182,0.0814,0.0851,0.09068,0.1584,1.0
0.004,0.996,0.21724,0.4928,0.4821,0.38975,0.41653,0.30991,0.29413,0.32431,0.33269,0.38083,1.0
0.008,0.992,0.24263,0.58218,0.59159,0.48291,0.49752,0.4321,0.42492,0.44078,0.43179,0.41567,1.0
0.012,0.988,0.2595,0.6144,0.62291,0.52958,0.54539,0.49404,0.48311,0.50819,0.49837,0.44506,1.0
0.016,0.984,0.2722,0.64406,0.64728,0.56179,0.57821,0.54932,0.52658,0.54792,0.53982,0.45869,1.0
0.02,0.98,0.28349,0.67369,0.67049,0.59045,0.60569,0.57615,0.55627,0.57652,0.56606,0.47052,1.0
0.024,0.976,0.29193,0.69478,0.69452,0.60959,0.62755,0.59895,0.58835,0.59707,0.5886,0.48356,1.0
0.028,0.972,0.29961,0.70845,0.7103,0.62587,0.64547,0.61755,0.61244,0.61141,0.6133,0.49265,1.0
0.032,0.968,0.30706,0.71997,0.72276,0.63805,0.66005,0.63444,0.6312,0.62977,0.63175,0.49984,1.0
0.036,0.964,0.31307,0.73261,0.73238,0.65384,0.67016,0.64889,0.64614,0.64239,0.64423,0.5069,1.0
0.04,0.96,0.31769,0.74224,0.74351,0.66515,0.68498,0.6627,0.66201,0.65402,0.65551,0.51196,1.0
0.044,0.956,0.32154,0.75167,0.75222,0.67494,0.69379,0.67294,0.67483,0.66589,0.66588,0.51739,1.0
0.048,0.952,0.32612,0.75875,0.76212,0.6859,0.70301,0.68058,0.68611,0.67813,0.67718,0.52244,1.0
0.052,0.948,0.33058,0.76832,0.76835,0.69253,0.71122,0.69123,0.69739,0.68644,0.69074,0.52936,1.0
0.056,0.944,0.33504,0.77528,0.77503,0.70054,0.71909,0.69963,0.70606,0.69396,0.69912,0.53393,1.0
0.06,0.94,0.3391,0.77993,0.78013,0.70717,0.72392,0.70625,0.714,0.7028,0.70649,0.53875,1.0
0.064,0.936,0.34262,0.78619,0.78583,0.71412,0.72954,0.71454,0.72024,0.71021,0.71407,0.54238,1.0
0.068,0.932,0.34574,0.79008,0.79144,0.71926,0.7358,0.71998,0.72587,0.71487,0.72037,0.54678,1.0
0.072,0.928,0.34884,0.79423,0.79647,0.72388,0.74138,0.72574,0.73302,0.72054,0.72561,0.5502,1.0
0.076,0.924,0.35171,0.79898,0.80125,0.73044,0.74663,0.73146,0.73828,0.72584,0.73036,0.55279,1.0
0.08,0.92,0.35476,0.80236,0.8048,0.73556,0.75114,0.73707,0.74331,0.73088,0.73478,0.55634,1.0
0.084,0.916,0.35884,0.80567,0.80881,0.73955,0.75538,0.74172,0.74902,0.73618,0.74,0.55916,1.0
0.088,0.912,0.36161,0.80923,0.81207,0.74328,0.75942,0.74766,0.75385,0.74084,0.74491,0.56346,1.0
0.092,0.908,0.36398,0.81244,0.81557,0.74782,0.76345,0.75215,0.75761,0.7462,0.74879,0.56778,1.0
0.096,0.904,0.36686,0.81618,0.81842,0.75316,0.76658,0.75597,0.7605,0.75141,0.7538,0.57119,1.0
0.1,0.9,0.36939,0.81997,0.82133,0.75745,0.77045,0.76119,0.7656,0.7549,0.75771,0.5735,1.0
0.104,0.896,0.37149,0.82261,0.8239,0.76078,0.77393,0.76467,0.7699,0.75884,0.76187,0.57672,1.0
0.108,0.892,0.37363,0.82568,0.8271,0.76425,0.77672,0.76836,0.77388,0.76227,0.7656,0.57957,1.0
0.112,0.888,0.37563,0.82853,0.82961,0.76767,0.77983,0.7718,0.7764,0.76635,0.76777,0.58209,1.0
0.116,0.884,0.37794,0.83147,0.83223,0.77067,0.78473,0.77508,0.7794,0.76871,0.77079,0.58471,1.0
0.12,0.88,0.37996,0.83413,0.83432,0.77337,0.78749,0.77843,0.78162,0.77207,0.77318,0.58728,1.0
0.124,0.876,0.38202,0.83559,0.83682,0.77618,0.79016,0.78131,0.78443,0.77466,0.77642,0.58982,1.0
0.128,0.872,0.38393,0.83783,0.83851,0.77912,0.79302,0.7846,0.78723,0.77791,0.77905,0.59222,1.0
0.132,0.868,0.38549,0.83996,0.84027,0.7812,0.79596,0.78778,0.79049,0.78046,0.78187,0.59425,1.0
0.136,0.864,0.38709,0.84202,0.84279,0.78408,0.79834,0.79109,0.7931,0.78283,0.78389,0.5965,1.0
0.14,0.86,0.38851,0.84391,0.8454,0.78633,0.80079,0.79428,0.79534,0.78591,0.78655,0.59873,1.0
0.144,0.856,0.39031,0.84598,0.84702,0.78885,0.80311,0.79705,0.79793,0.78828,0.78889,0.60094,1.0
0.148,0.852,0.39177,0.84776,0.84896,0.79107,0.80546,0.79928,0.8006,0.7905,0.79124,0.60283,1.0
0.152,0.848,0.39358,0.84969,0.85066,0.79392,0.80785,0.80168,0.80246,0.79259,0.79361,0.60533,1.0
0.156,0.844,0.3952,0.85157,0.85194,0.7965,0.80945,0.80371,0.80472,0.7947,0.79611,0.60747,1.0
0.16,0.84,0.39724,0.85292,0.85339,0.79917,0.81155,0.8058,0.80692,0.79707,0.79793,0.60917,1.0
0.164,0.836,0.39858,0.85425,0.85521,0.80119,0.81338,0.80811,0.80901,0.7995,0.79996,0.61091,1.0
0.168,0.832,0.40008,0.85616,0.8568,0.80326,0.81508,0.81014,0.81124,0.80142,0.80171,0.61288,1.0
0.172,0.828,0.40182,0.85743,0.85826,0.80584,0.81758,0.8123,0.81334,0.80364,0.8037,0.61467,1.0
0.176,0.824,0.40355,0.85884,0.8598,0.80761,0.81981,0.81437,0.81514,0.80532,0.80503,0.61585,1.0
0.18,0.82,0.40501,0.86028,0.86096,0.8097,0.82146,0.81613,0.817,0.8073,0.80707,0.61717,1.0
0.184,0.816,0.40643,0.86173,0.86248,0.81123,0.8235,0.81847,0.81883,0.80963,0.80862,0.61928,1.0
0.188,0.812,0.40787,0.86289,0.8643,0.81275,0.82542,0.82028,0.82056,0.81118,0.81027,0.62131,1.0
0.192,0.808,0.4093,0.86418,0.86567,0.8148,0.82753,0.82244,0.82267,0.81342,0.81231,0.62344,1.0
0.196,0.804,0.41125,0.86536,0.86684,0.81683,0.82933,0.82448,0.82469,0.81457,0.81368,0.62515,1.0
0.2,0.8,0.41301,0.86659,0.86801,0.81896,0.83092,0.82638,0.82653,0.8163,0.81549,0.62672,1.0
0.204,0.796,0.41431,0.86772,0.8691,0.82071,0.83272,0.82808,0.82795,0.81771,0.81724,0.62822,1.0
0.208,0.792,0.41551,0.86898,0.86994,0.8228,0.83409,0.82954,0.82962,0.81962,0.81931,0.6304,1.0
0.212,0.788,0.41717,0.8705,0.87084,0.82445,0.83594,0.83138,0.83103,0.8211,0.82048,0.63201,1.0
0.216,0.784,0.41864,0.87169,0.87216,0.82638,0.83731,0.83326,0.83271,0.82229,0.82193,0.6334,1.0
0.22,0.78,0.42008,0.87302,0.87332,0.82823,0.83844,0.83465,0.83433,0.8238,0.82349,0.63536,1.0
0.224,0.776,0.42138,0.87378,0.87412,0.82969,0.83985,0.83614,0.83572,0.82498,0.82487,0.6368,1.0
0.228,0.772,0.4229,0.87525,0.87493,0.83106,0.84138,0.83713,0.83703,0.8266,0.82589,0.63789,1.0
0.232,0.768,0.42417,0.87625,0.8759,0.83265,0.84285,0.83823,0.83859,0.82799,0.82754,0.63945,1.0
0.236,0.764,0.4256,0.87702,0.8767,0.83426,0.8442,0.8398,0.84018,0.82932,0.82908,0.64084,1.0
0.24,0.76,0.42706,0.87819,0.87756,0.83584,0.84564,0.84101,0.84136,0.83039,0.83045,0.64281,1.0
0.244,0.756,0.42817,0.87908,0.87852,0.83695,0.84695,0.84251,0.84259,0.83178,0.83168,0.64408,1.0
0.248,0.752,0.42933,0.88012,0.87939,0.83814,0.84833,0.84399,0.84406,0.83352,0.83299,0.64569,1.0
0.252,0.748,0.43087,0.88126,0.88029,0.83953,0.84933,0.84546,0.84526,0.83458,0.83458,0.64663,1.0
0.256,0.744,0.43184,0.88217,0.8814,0.84085,0.85057,0.84656,0.84649,0.83597,0.83594,0.64817,1.0
0.26,0.74,0.43305,0.88301,0.8822,0.84222,0.85184,0.84794,0.84787,0.83737,0.83695,0.64934,1.0
0.264,0.736,0.43411,0.88378,0.88316,0.84394,0.85301,0.8495,0.84907,0.83872,0.83804,0.6506,1.0
0.268,0.732,0.43512,0.88468,0.88413,0.84524,0.85419,0.8509,0.85053,0.83985,0.83879,0.65176,1.0
0.272,0.728,0.43601,0.88552,0.88511,0.84644,0.85543,0.85181,0.85172,0.84096,0.83963,0.65312,1.0
0.276,0.724,0.4372,0.88633,0.88588,0.84755,0.85667,0.85313,0.85273,0.84211,0.8406,0.65446,1.0
0.28,0.72,0.43829,0.88722,0.88678,0.84876,0.85735,0.8543,0.85378,0.84316,0.84153,0.65564,1.0
0.284,0.716,0.43945,0.8879,0.88751,0.84994,0.85835,0.85541,0.85501,0.84435,0.84245,0.65676,1.0
0.288,0.712,0.4405,0.8887,0.88826,0.85096,0.8594,0.85634,0.85611,0.84548,0.8434,0.65814,1.0
0.292,0.708,0.44134,0.88964,0.88907,0.85224,0.86016,0.85775,0.85705,0.84628,0.84453,0.65987,1.0
0.296,0.704,0.44242,0.89039,0.88983,0.85329,0.86134,0.85895,0.85814,0.84707,0.84584,0.6612,1.0
0.3,0.7,0.44346,0.89126,0.89044,0.85408,0.86272,0.85998,0.85937,0.84786,0.84681,0.66232,1.0
0.304,0.696,0.44482,0.892,0.89119,0.85544,0.86383,0.86099,0.86075,0.84883,0.84794,0.66365,1.0
0.308,0.692,0.44559,0.89258,0.89209,0.85621,0.86478,0.86217,0.86155,0.84987,0.84886,0.66493,1.0
0.312,0.688,0.44657,0.8931,0.8928,0.85722,0.86593,0.86313,0.86277,0.85067,0.84973,0.6662,1.0
0.316,0.684,0.44742,0.8938,0.8936,0.85837,0.86702,0.86422,0.864,0.85181,0.85057,0.66749,1.0
0.32,0.68,0.44829,0.89433,0.89423,0.85942,0.86807,0.86548,0.8651,0.85265,0.85164,0.66857,1.0
0.324,0.676,0.44937,0.8951,0.89487,0.86026,0.86896,0.86663,0.86594,0.85331,0.85255,0.66973,1.0
0.328,0.672,0.45044,0.89573,0.89529,0.86121,0.86974,0.86762,0.8668,0.85425,0.85335,0.67072,1.0
0.332,0.668,0.45144,0.8965,0.89597,0.86214,0.87054,0.86833,0.8677,0.85502,0.85435,0.67168,1.0
0.336,0.664,0.45224,0.89725,0.89697,0.86293,0.87166,0.86925,0.86905,0.85585,0.85531,0.67266,1.0
0.34,0.66,0.45311,0.89772,0.89755,0.86383,0.87266,0.87025,0.86989,0.85663,0.85613,0.674,1.0
0.344,0.656,0.454,0.89819,0.89834,0.8648,0.87343,0.87096,0.87092,0.85753,0.85715,0.67492,1.0
0.348,0.652,0.45506,0.89877,0.89892,0.86586,0.87436,0.87181,0.87174,0.85856,0.85788,0.67588,1.0
0.352,0.648,0.456,0.89931,0.89947,0.86682,0.87514,0.8726,0.87268,0.85941,0.85858,0.67718,1.0
0.356,0.644,0.45686,0.8999,0.89998,0.868,0.87638,0.87362,0.87356,0.86014,0.85939,0.67811,1.0
0.36,0.64,0.45794,0.90048,0.90081,0.8686,0.87704,0.87451,0.87445,0.86104,0.86029,0.679,1.0
0.364,0.636,0.45857,0.90111,0.90149,0.86948,0.87777,0.87549,0.87524,0.86193,0.86103,0.68013,1.0
0.368,0.632,0.45965,0.90174,0.90213,0.87025,0.87866,0.87636,0.87619,0.86271,0.86184,0.6812,1.0
0.372,0.628,0.46057,0.90225,0.90271,0.87112,0.8794,0.87716,0.87706,0.86329,0.86252,0.68216,1.0
0.376,0.624,0.46164,0.90299,0.9032,0.87176,0.88018,0.87829,0.87803,0.86397,0.86321,0.68314,1.0
0.38,0.62,0.4625,0.90356,0.90372,0.87282,0.88067,0.87905,0.87907,0.86474,0.86384,0.68398,1.0
0.384,0.616,0.46345,0.90422,0.90432,0.87395,0.88141,0.87975,0.87978,0.86573,0.86461,0.68516,1.0
0.388,0.612,0.46425,0.90499,0.90474,0.87479,0.88195,0.88053,0.8805,0.86684,0.8655,0.68611,1.0
0.392,0.608,0.46506,0.90584,0.90534,0.87555,0.88269,0.88133,0.88115,0.86764,0.86637,0.68701,1.0
0.396,0.604,0.46583,0.90642,0.90602,0.87625,0.88312,0.88202,0.88195,0.86833,0.86713,0.68783,1.0
0.4,0.6,0.46658,0.90687,0.90656,0.87721,0.88369,0.88287,0.88269,0.86893,0.86779,0.68868,1.0
0.404,0.596,0.46737,0.90753,0.90713,0.87785,0.88458,0.88364,0.88332,0.86959,0.86855,0.68936,1.0
0.408,0.592,0.46825,0.90809,0.90783,0.87849,0.88521,0.88447,0.8842,0.87032,0.86926,0.69003,1.0
0.412,0.588,0.46901,0.90868,0.90834,0.87918,0.88578,0.88523,0.88506,0.87098,0.86991,0.69089,1.0
0.416,0.584,0.46983,0.90923,0.90899,0.87984,0.88646,0.88616,0.88566,0.87172,0.87084,0.69195,1.0
0.42,0.58,0.47071,0.90971,0.9093,0.88033,0.88692,0.88692,0.88639,0.8722,0.87165,0.69279,1.0
0.424,0.576,0.47154,0.91013,0.90993,0.88088,0.88745,0.88746,0.88699,0.87281,0.87229,0.69369,1.0
0.428,0.572,0.4725,0.91072,0.91034,0.88159,0.88801,0.88814,0.88794,0.87335,0.87291,0.69432,1.0
0.432,0.568,0.47349,0.91134,0.91077,0.88217,0.88867,0.88887,0.88851,0.87412,0.87347,0.69517,1.0
0.436,0.564,0.4745,0.91194,0.91119,0.88279,0.88911,0.88944,0.88895,0.87473,0.87427,0.69606,1.0
0.44,0.56,0.47518,0.91253,0.91176,0.88346,0.88965,0.89003,0.88965,0.87535,0.87512,0.69695,1.0
0.444,0.556,0.47585,0.91304,0.91214,0.8843,0.8903,0.8906,0.89032,0.87599,0.87569,0.69766,1.0
0.448,0.552,0.47666,0.91368,0.9126,0.88484,0.89082,0.89112,0.89079,0.87667,0.87634,0.69834,1.0
0.452,0.548,0.47745,0.91408,0.91311,0.88543,0.89157,0.89169,0.89129,0.87727,0.87698,0.69928,1.0
0.456,0.544,0.47812,0.91456,0.91346,0.88611,0.89218,0.89227,0.89182,0.87773,0.87752,0.69998,1.0
0.46,0.54,0.47875,0.915,0.91393,0.88687,0.8928,0.89282,0.89239,0.87833,0.87824,0.70102,1.0
0.464,0.536,0.47944,0.9154,0.91439,0.88749,0.89348,0.89343,0.89293,0.87888,0.87882,0.7017,1.0
0.468,0.532,0.48046,0.91581,0.91475,0.8881,0.89405,0.89395,0.89345,0.87935,0.87941,0.70259,1.0
0.472,0.528,0.48133,0.9162,0.91522,0.88869,0.89447,0.89454,0.89397,0.87989,0.88002,0.70344,1.0
0.476,0.524,0.4821,0.91655,0.9157,0.88949,0.89498,0.8951,0.8945,0.88039,0.88075,0.70413,1.0
0.48,0.52,0.48297,0.91695,0.9162,0.89009,0.89555,0.89563,0.8952,0.8811,0.88125,0.70494,1.0
0.484,0.516,0.48354,0.9174,0.91656,0.89078,0.89608,0.89622,0.89593,0.88175,0.88174,0.70569,1.0
0.488,0.512,0.48427,0.91782,0.91698,0.89129,0.89663,0.89677,0.89646,0.88226,0.88235,0.70639,1.0
0.492,0.508,0.48498,0.91822,0.91738,0.89191,0.89718,0.89724,0.89705,0.88275,0.88293,0.70725,1.0
0.496,0.504,0.4857,0.9187,0.91786,0.8924,0.89759,0.89776,0.89767,0.88329,0.88363,0.70806,1.0
0.5,0.5,0.48642,0.91914,0.91822,0.8929,0.89813,0.89821,0.89833,0.88398,0.88426,0.70903,1.0
0.504,0.496,0.48698,0.91954,0.91858,0.89348,0.89855,0.89883,0.89913,0.88443,0.88471,0.70982,1.0
0.508,0.492,0.48766,0.92005,0.919,0.89402,0.89907,0.89942,0.89976,0.88513,0.8853,0.7104,1.0
0.512,0.488,0.4884,0.92051,0.91951,0.89456,0.89959,0.89998,0.9003,0.88555,0.88569,0.71121,1.0
0.516,0.484,0.48935,0.92085,0.91984,0.8951,0.90015,0.90063,0.90064,0.88615,0.88626,0.71218,1.0
0.52,0.48,0.49004,0.92122,0.92019,0.89564,0.90068,0.90123,0.90106,0.88658,0.88674,0.71283,1.0
0.524,0.476,0.4907,0.92156,0.92068,0.89619,0.9011,0.90167,0.90161,0.88698,0.8874,0.71355,1.0
0.528,0.472,0.49132,0.92188,0.92114,0.89673,0.9015,0.90219,0.90217,0.88738,0.8879,0.7142,1.0
0.532,0.468,0.49187,0.9224,0.92155,0.89728,0.90213,0.90272,0.90261,0.88791,0.88826,0.71511,1.0
0.536,0.464,0.49243,0.92278,0.92197,0.8979,0.90267,0.90331,0.90314,0.88863,0.8888,0.71583,1.0
0.54,0.46,0.49301,0.92318,0.92248,0.89842,0.90322,0.90382,0.90371,0.88924,0.88933,0.71647,1.0
0.544,0.456,0.49362,0.92369,0.92288,0.89886,0.90353,0.90434,0.90431,0.88974,0.88971,0.71712,1.0
0.548,0.452,0.49407,0.92416,0.9232,0.89948,0.90401,0.90495,0.90479,0.89017,0.89023,0.71786,1.0
0.552,0.448,0.49473,0.92453,0.92358,0.89991,0.90446,0.90547,0.90534,0.89069,0.89076,0.71851,1.0
0.556,0.444,0.4954,0.92491,0.92407,0.90029,0.90488,0.90595,0.9059,0.89112,0.8913,0.71943,1.0
0.56,0.44,0.49597,0.92527,0.92452,0.90072,0.90525,0.90649,0.90635,0.89161,0.89184,0.72011,1.0
0.564,0.436,0.49662,0.92558,0.92492,0.90117,0.9057,0.90704,0.9068,0.89211,0.89234,0.72075,1.0
0.568,0.432,0.4972,0.92602,0.9253,0.90163,0.90604,0.90745,0.90741,0.89252,0.89282,0.72141,1.0
0.572,0.428,0.49784,0.92639,0.9257,0.90203,0.90644,0.90787,0.90788,0.89305,0.89359,0.72205,1.0
0.576,0.424,0.49838,0.92671,0.92601,0.90242,0.90683,0.90838,0.90828,0.89356,0.89403,0.72255,1.0
0.58,0.42,0.49903,0.92709,0.9264,0.90294,0.90726,0.90886,0.90887,0.894,0.89461,0.72323,1.0
0.584,0.416,0.49956,0.92748,0.92683,0.90345,0.90773,0.90935,0.90937,0.89452,0.89516,0.7241,1.0
0.588,0.412,0.50029,0.92786,0.92728,0.90394,0.90816,0.90972,0.90986,0.89498,0.89573,0.72482,1.0
0.592,0.408,0.50101,0.92823,0.92759,0.90442,0.90859,0.9101,0.91031,0.89536,0.89608,0.72549,1.0
0.596,0.404,0.50144,0.92864,0.92791,0.90486,0.90903,0.91043,0.91096,0.89594,0.89657,0.72613,1.0
0.6,0.4,0.50208,0.92897,0.92823,0.90544,0.90953,0.91079,0.91155,0.89647,0.89696,0.72675,1.0
0.604,0.396,0.50265,0.92944,0.92855,0.90587,0.90988,0.91138,0.91208,0.89692,0.89748,0.72723,1.0
0.608,0.392,0.50316,0.9297,0.92887,0.9062,0.91033,0.91181,0.91273,0.89741,0.89799,0.72785,1.0
0.612,0.388,0.50375,0.93007,0.92924,0.90661,0.91085,0.91238,0.91312,0.89786,0.89837,0.72845,1.0
0.616,0.384,0.50444,0.93047,0.92963,0.90697,0.91118,0.91289,0.91359,0.8985,0.89891,0.7293,1.0
0.62,0.38,0.50501,0.93086,0.92995,0.90749,0.91157,0.91318,0.91409,0.8989,0.89943,0.73002,1.0
0.624,0.376,0.5057,0.93127,0.93033,0.90789,0.9119,0.9137,0.91453,0.89945,0.89986,0.73079,1.0
0.628,0.372,0.50624,0.93166,0.93065,0.90824,0.9123,0.91431,0.91489,0.89989,0.90022,0.73142,1.0
0.632,0.368,0.50696,0.93198,0.93098,0.90865,0.91266,0.91478,0.91533,0.90036,0.90058,0.73218,1.0
0.636,0.364,0.50757,0.93237,0.93138,0.90905,0.91303,0.91526,0.91587,0.90085,0.901,0.73286,1.0
0.64,0.36,0.50806,0.93273,0.93166,0.90939,0.91332,0.91579,0.91638,0.90139,0.90153,0.7335,1.0
0.644,0.356,0.50865,0.93304,0.93206,0.9098,0.91363,0.91624,0.91683,0.90173,0.90208,0.7341,1.0
0.648,0.352,0.50924,0.93345,0.93238,0.91026,0.914,0.91663,0.91721,0.90238,0.90253,0.73476,1.0
0.652,0.348,0.51006,0.93371,0.93272,0.9106,0.91433,0.91716,0.91764,0.90274,0.903,0.7353,1.0
0.656,0.344,0.51057,0.93408,0.93312,0.91123,0.91466,0.91764,0.91807,0.90324,0.90352,0.73601,1.0
0.66,0.34,0.51108,0.93439,0.93351,0.9116,0.91497,0.91811,0.91837,0.90368,0.90405,0.73676,1.0
0.664,0.336,0.51176,0.93477,0.93379,0.9121,0.91534,0.91853,0.91879,0.90411,0.90437,0.73739,1.0
0.668,0.332,0.51236,0.93518,0.93416,0.91247,0.91577,0.91899,0.91923,0.90464,0.90472,0.73789,1.0
0.672,0.328,0.51299,0.93554,0.93452,0.91288,0.91622,0.91939,0.91969,0.90513,0.90514,0.73843,1.0
0.676,0.324,0.51351,0.93588,0.93482,0.91327,0.91669,0.91998,0.9201,0.90568,0.90552,0.73907,1.0
0.68,0.32,0.51396,0.9362,0.93521,0.91365,0.91708,0.92044,0.92047,0.90613,0.90609,0.73979,1.0
0.684,0.316,0.51466,0.93661,0.93552,0.91413,0.91738,0.92083,0.92106,0.90659,0.90651,0.74042,1.0
0.688,0.312,0.51526,0.93686,0.9359,0.91455,0.91792,0.92122,0.92143,0.90699,0.90694,0.74103,1.0
0.692,0.308,0.51582,0.93726,0.93626,0.91496,0.91826,0.92165,0.92194,0.90762,0.90756,0.74195,1.0
0.696,0.304,0.51655,0.93758,0.93652,0.91525,0.91864,0.92205,0.9224,0.90827,0.90799,0.74247,1.0
0.7,0.3,0.51712,0.938,0.93686,0.91571,0.91896,0.92255,0.92283,0.90878,0.90854,0.74315,1.0
0.704,0.296,0.51766,0.93833,0.93726,0.91604,0.91941,0.92311,0.9232,0.90931,0.90906,0.74411,1.0
0.708,0.292,0.51809,0.93867,0.93759,0.91639,0.9197,0.92352,0.92368,0.90972,0.90962,0.74477,1.0
0.712,0.288,0.51868,0.93902,0.938,0.91675,0.92,0.9239,0.9241,0.91011,0.91004,0.74565,1.0
0.716,0.284,0.51917,0.93937,0.93836,0.91705,0.92032,0.9244,0.92445,0.91065,0.91063,0.74637,1.0
0.72,0.28,0.51983,0.93966,0.93878,0.9174,0.92071,0.92486,0.92479,0.91112,0.91106,0.74706,1.0
0.724,0.276,0.52027,0.93998,0.93908,0.91769,0.92103,0.92541,0.92535,0.91165,0.91145,0.74768,1.0
0.728,0.272,0.52074,0.94042,0.93946,0.91818,0.92145,0.92601,0.92583,0.91219,0.91192,0.74842,1.0
0.732,0.268,0.52128,0.94075,0.93984,0.91852,0.92188,0.92648,0.92624,0.91257,0.9124,0.74927,1.0
0.736,0.264,0.5221,0.94102,0.94025,0.91892,0.92228,0.92698,0.92681,0.91306,0.91295,0.75004,1.0
0.74,0.26,0.52262,0.94132,0.94066,0.91933,0.92259,0.92738,0.92728,0.91342,0.91331,0.75078,1.0
0.744,0.256,0.52322,0.94162,0.94098,0.91968,0.92296,0.92794,0.92781,0.91396,0.91373,0.75154,1.0
0.748,0.252,0.52386,0.94203,0.94137,0.92014,0.92333,0.92848,0.92819,0.91449,0.91426,0.75227,1.0
0.752,0.248,0.5244,0.9424,0.9417,0.92057,0.92377,0.9289,0.92868,0.91496,0.91466,0.75311,1.0
0.756,0.244,0.52501,0.94283,0.94211,0.92094,0.92408,0.92942,0.929,0.91552,0.91503,0.75382,1.0
0.76,0.24,0.52553,0.94313,0.94251,0.92145,0.92443,0.92982,0.92946,0.91593,0.91556,0.75471,1.0
0.764,0.236,0.52622,0.9436,0.94287,0.9218,0.92479,0.93022,0.92986,0.91626,0.91601,0.75565,1.0
0.768,0.232,0.52695,0.944,0.94324,0.9222,0.92519,0.93063,0.9303,0.91671,0.9165,0.75647,1.0
0.772,0.228,0.52762,0.94441,0.9437,0.92261,0.92561,0.93111,0.93065,0.91717,0.91701,0.75726,1.0
0.776,0.224,0.52825,0.94473,0.94408,0.92303,0.92597,0.93148,0.931,0.91766,0.91738,0.75793,1.0
0.78,0.22,0.52899,0.94505,0.9444,0.92343,0.92628,0.93196,0.93155,0.91811,0.91786,0.75891,1.0
0.784,0.216,0.52965,0.94539,0.94479,0.92384,0.92667,0.93246,0.93205,0.9187,0.91843,0.75978,1.0
0.788,0.212,0.53035,0.94586,0.94525,0.92416,0.92692,0.93294,0.93248,0.91921,0.91907,0.7605,1.0
0.792,0.208,0.53109,0.94621,0.94578,0.92461,0.92721,0.93343,0.93298,0.91982,0.9195,0.7612,1.0
0.796,0.204,0.53151,0.94654,0.9461,0.92496,0.92758,0.93389,0.93341,0.92058,0.91999,0.76188,1.0
0.8,0.2,0.53213,0.94688,0.94647,0.92535,0.92788,0.93426,0.93382,0.92105,0.92067,0.76272,1.0
0.804,0.196,0.53258,0.94725,0.94691,0.92576,0.92828,0.93485,0.9342,0.9216,0.92109,0.7633,1.0
0.808,0.192,0.53344,0.94782,0.94724,0.9262,0.92864,0.93523,0.93465,0.92207,0.92162,0.76416,1.0
0.812,0.188,0.53413,0.94823,0.94781,0.92661,0.92911,0.93566,0.93503,0.92252,0.92215,0.76505,1.0
0.816,0.184,0.5347,0.94864,0.94812,0.92696,0.92953,0.93622,0.93546,0.92309,0.92279,0.76574,1.0
0.82,0.18,0.53558,0.94915,0.94851,0.92731,0.92994,0.9367,0.93582,0.92354,0.92332,0.76654,1.0
0.824,0.176,0.53626,0.94959,0.94888,0.92774,0.93039,0.93711,0.93626,0.92397,0.92401,0.76725,1.0
0.828,0.172,0.53697,0.95001,0.94926,0.92818,0.93073,0.93771,0.93665,0.92449,0.92447,0.76809,1.0
0.832,0.168,0.53771,0.95044,0.94962,0.9286,0.93112,0.9382,0.9371,0.92504,0.92511,0.76886,1.0
0.836,0.164,0.53822,0.95091,0.95002,0.92899,0.93149,0.93866,0.93757,0.92571,0.92583,0.76965,1.0
0.84,0.16,0.53886,0.9514,0.95049,0.92946,0.9318,0.93919,0.93819,0.92636,0.92641,0.77052,1.0
0.844,0.156,0.53937,0.9518,0.9509,0.92978,0.93224,0.93988,0.93878,0.92712,0.92683,0.7712,1.0
0.848,0.152,0.54014,0.95223,0.95125,0.93018,0.93266,0.94026,0.9393,0.92768,0.92741,0.77202,1.0
0.852,0.148,0.54095,0.95264,0.95175,0.93052,0.93303,0.94087,0.93976,0.92832,0.92815,0.77295,1.0
0.856,0.144,0.5417,0.95308,0.95214,0.93098,0.93345,0.94129,0.94018,0.92906,0.92891,0.7738,1.0
0.86,0.14,0.54255,0.95347,0.95275,0.93145,0.93384,0.94185,0.9407,0.92949,0.92938,0.77474,1.0
0.864,0.136,0.54336,0.9539,0.95315,0.93185,0.93411,0.94244,0.94112,0.92993,0.93003,0.77565,1.0
0.868,0.132,0.54403,0.95446,0.95358,0.9322,0.93456,0.94288,0.94169,0.93051,0.93083,0.77641,1.0
0.872,0.128,0.54504,0.95499,0.95414,0.93281,0.93497,0.94335,0.94241,0.93117,0.93153,0.77713,1.0
0.876,0.124,0.54571,0.95547,0.95463,0.93325,0.93534,0.94393,0.94301,0.93185,0.93232,0.778,1.0
0.88,0.12,0.54633,0.95591,0.95507,0.9337,0.9358,0.94443,0.94354,0.93262,0.933,0.77881,1.0
0.884,0.116,0.54697,0.95637,0.95555,0.93427,0.93645,0.94492,0.94403,0.93315,0.9336,0.77961,1.0
0.888,0.112,0.54788,0.9569,0.95598,0.93463,0.93679,0.94549,0.94461,0.93366,0.93439,0.78058,1.0
0.892,0.108,0.54868,0.95744,0.95644,0.93518,0.93724,0.94615,0.94514,0.93418,0.93515,0.78136,1.0
0.896,0.104,0.54932,0.95805,0.95703,0.93573,0.93765,0.94661,0.94563,0.93491,0.93595,0.78222,1.0
0.9,0.1,0.55022,0.95854,0.95763,0.93629,0.93806,0.94727,0.94622,0.93575,0.93704,0.78316,1.0
0.904,0.096,0.55094,0.95913,0.95828,0.93675,0.9386,0.94789,0.9469,0.93634,0.93763,0.78409,1.0
0.908,0.092,0.55178,0.9596,0.95909,0.93747,0.93919,0.94843,0.94747,0.93695,0.93851,0.7855,1.0
0.912,0.088,0.5526,0.96012,0.95976,0.93791,0.93988,0.94915,0.94807,0.93789,0.93921,0.7863,1.0
0.916,0.084,0.55333,0.96092,0.96035,0.9384,0.94044,0.94981,0.94872,0.93871,0.94031,0.78713,1.0
0.92,0.08,0.55399,0.96168,0.96091,0.93883,0.94093,0.95061,0.9495,0.93957,0.94103,0.78837,1.0
0.924,0.076,0.55474,0.96257,0.96163,0.9395,0.94168,0.95138,0.95029,0.94033,0.94171,0.78942,1.0
0.928,0.072,0.55564,0.96328,0.96232,0.94015,0.94245,0.95207,0.9511,0.94129,0.94254,0.79044,1.0
0.932,0.068,0.55659,0.96401,0.96288,0.94083,0.94287,0.95283,0.95223,0.94206,0.9434,0.79187,1.0
0.936,0.064,0.55764,0.96479,0.96382,0.94152,0.94338,0.95357,0.95304,0.94307,0.94402,0.79327,1.0
0.94,0.06,0.55847,0.9656,0.96461,0.94203,0.94394,0.95427,0.954,0.94402,0.94502,0.79444,1.0
0.944,0.056,0.55945,0.96625,0.96516,0.94298,0.94457,0.9552,0.95468,0.9449,0.94615,0.79519,1.0
0.948,0.052,0.5608,0.96731,0.96616,0.94389,0.94521,0.95594,0.95572,0.94576,0.9471,0.79659,1.0
0.952,0.048,0.56199,0.9681,0.96673,0.94472,0.94598,0.95663,0.95653,0.94697,0.94808,0.79787,1.0
0.956,0.044,0.56321,0.96902,0.96761,0.94565,0.94692,0.9574,0.95766,0.94797,0.94933,0.79925,1.0
0.96,0.04,0.56411,0.97014,0.96861,0.94654,0.94787,0.95836,0.95861,0.94903,0.95045,0.80044,1.0
0.964,0.036,0.5655,0.97089,0.96989,0.94766,0.94867,0.95952,0.95954,0.95031,0.95181,0.80208,1.0
0.968,0.032,0.56671,0.97198,0.97105,0.94881,0.94959,0.96064,0.96052,0.95187,0.95321,0.80407,1.0
0.972,0.028,0.56827,0.97278,0.97246,0.94996,0.95065,0.96167,0.96195,0.95345,0.95497,0.80589,1.0
0.976,0.024,0.56986,0.97409,0.9737,0.95102,0.95166,0.96289,0.96338,0.95468,0.95613,0.80783,1.0
0.98,0.02,0.5713,0.97531,0.97502,0.9524,0.95294,0.96417,0.96448,0.95613,0.95838,0.80971,1.0
0.984,0.016,0.57383,0.97623,0.97613,0.95421,0.95422,0.96555,0.96628,0.95834,0.96074,0.81263,1.0
0.988,0.012,0.57642,0.97816,0.97813,0.95666,0.95674,0.96793,0.96823,0.9604,0.9633,0.81598,1.0
0.992,0.008,0.57954,0.98081,0.97991,0.95958,0.95902,0.9704,0.97134,0.96297,0.96581,0.82136,1.0
0.996,0.004,0.58504,0.98416,0.98233,0.96581,0.96253,0.97446,0.97504,0.96684,0.97041,0.82719,1.0


==> gmm_feedback/all_se_rel_opt_cdf_gap40_nc64_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.39393,0.43787,0.33693,0.32372,0.28361,0.254,0.29909,0.316,0.3584,1.0
0.004,0.996,0.43096,0.67209,0.69189,0.59075,0.59465,0.54205,0.54573,0.59195,0.58805,0.63311,1.0
0.008,0.992,0.46481,0.72285,0.7286,0.64835,0.65814,0.62883,0.63342,0.65432,0.66159,0.67422,1.0
0.012,0.988,0.48625,0.7534,0.75223,0.67385,0.67813,0.67948,0.69148,0.69131,0.69369,0.69269,1.0
0.016,0.984,0.50009,0.77378,0.77088,0.69531,0.69936,0.71701,0.72173,0.71546,0.71762,0.70766,1.0
0.02,0.98,0.51087,0.78651,0.78907,0.71692,0.71912,0.73603,0.73842,0.73288,0.73316,0.71778,1.0
0.024,0.976,0.51829,0.79935,0.79995,0.7304,0.73287,0.75104,0.75275,0.74303,0.74874,0.7252,1.0
0.028,0.972,0.52564,0.80742,0.80941,0.73922,0.74049,0.76143,0.76445,0.75272,0.76015,0.73335,1.0
0.032,0.968,0.53176,0.81325,0.81838,0.74522,0.74792,0.77262,0.77457,0.76091,0.76673,0.74035,1.0
0.036,0.964,0.53817,0.8196,0.82518,0.75231,0.75327,0.78131,0.78157,0.76773,0.77769,0.74596,1.0
0.04,0.96,0.54227,0.82567,0.83138,0.76012,0.75984,0.78987,0.79041,0.77523,0.78303,0.75127,1.0
0.044,0.956,0.54681,0.83192,0.83583,0.76483,0.76671,0.79764,0.79836,0.78285,0.78948,0.75534,1.0
0.048,0.952,0.55088,0.83687,0.83994,0.76923,0.77141,0.80464,0.8052,0.7898,0.79584,0.75979,1.0
0.052,0.948,0.55406,0.84147,0.84444,0.77356,0.77683,0.8095,0.8121,0.79577,0.79967,0.76369,1.0
0.056,0.944,0.55853,0.84506,0.84824,0.77912,0.78012,0.81512,0.81717,0.7995,0.80401,0.7667,1.0
0.06,0.94,0.56221,0.84884,0.85236,0.784,0.78445,0.81987,0.82214,0.80338,0.80732,0.76993,1.0
0.064,0.936,0.56552,0.85293,0.85586,0.78825,0.78823,0.82379,0.82707,0.80776,0.81133,0.77316,1.0
0.068,0.932,0.56735,0.85698,0.85901,0.79177,0.79231,0.82817,0.83,0.81128,0.81426,0.77723,1.0
0.072,0.928,0.5705,0.8602,0.86243,0.79527,0.79547,0.83234,0.8344,0.81494,0.81755,0.78044,1.0
0.076,0.924,0.57366,0.86363,0.86533,0.79794,0.79866,0.83545,0.83648,0.8186,0.82071,0.78305,1.0
0.08,0.92,0.57632,0.86572,0.86708,0.80008,0.80166,0.83825,0.83941,0.82167,0.82341,0.78559,1.0
0.084,0.916,0.57848,0.86796,0.8697,0.80423,0.80434,0.84191,0.84195,0.82354,0.82678,0.78775,1.0
0.088,0.912,0.58075,0.87059,0.87212,0.8068,0.80749,0.84515,0.84487,0.82653,0.82961,0.79021,1.0
0.092,0.908,0.58341,0.87322,0.87427,0.80921,0.80987,0.84817,0.84773,0.83023,0.83246,0.79234,1.0
0.096,0.904,0.58571,0.87523,0.87654,0.81233,0.81281,0.85065,0.8505,0.83253,0.83472,0.79445,1.0
0.1,0.9,0.58801,0.87755,0.87896,0.81531,0.81535,0.85245,0.85263,0.83419,0.83665,0.79676,1.0
0.104,0.896,0.59007,0.87953,0.8802,0.81749,0.81759,0.85409,0.85469,0.83585,0.83832,0.79834,1.0
0.108,0.892,0.59217,0.8815,0.88172,0.81988,0.82003,0.85595,0.85664,0.83768,0.83985,0.80048,1.0
0.112,0.888,0.59437,0.88314,0.88322,0.82218,0.82165,0.85785,0.85885,0.83975,0.84115,0.8024,1.0
0.116,0.884,0.59652,0.88472,0.8847,0.82409,0.8243,0.85967,0.86058,0.84134,0.84237,0.80485,1.0
0.12,0.88,0.59796,0.88629,0.88628,0.82576,0.82632,0.86168,0.86246,0.84256,0.84401,0.80707,1.0
0.124,0.876,0.59936,0.88739,0.88749,0.82791,0.82838,0.86402,0.86405,0.84459,0.84584,0.80929,1.0
0.128,0.872,0.60114,0.88844,0.88894,0.82959,0.83,0.8657,0.86556,0.84591,0.84718,0.81107,1.0
0.132,0.868,0.60279,0.88948,0.88975,0.83115,0.83156,0.86715,0.86716,0.84712,0.84852,0.81338,1.0
0.136,0.864,0.60456,0.89032,0.8911,0.83266,0.83382,0.86815,0.86841,0.84831,0.84997,0.81582,1.0
0.14,0.86,0.60647,0.8913,0.89212,0.83436,0.83531,0.86945,0.86977,0.84963,0.85117,0.81756,1.0
0.144,0.856,0.60795,0.89249,0.89339,0.83607,0.83738,0.87083,0.87132,0.85089,0.85257,0.8197,1.0
0.148,0.852,0.60936,0.89374,0.89452,0.83776,0.83863,0.8723,0.87268,0.85229,0.85389,0.82162,1.0
0.152,0.848,0.61071,0.89492,0.89535,0.83969,0.84025,0.87416,0.87376,0.85361,0.85471,0.8237,1.0
0.156,0.844,0.61225,0.89564,0.89596,0.84096,0.84191,0.87576,0.87505,0.85463,0.85578,0.82532,1.0
0.16,0.84,0.61387,0.89663,0.89683,0.84265,0.84347,0.87688,0.87643,0.85539,0.85666,0.8273,1.0
0.164,0.836,0.61504,0.89746,0.89769,0.84398,0.8448,0.8782,0.87733,0.8565,0.85763,0.82876,1.0
0.168,0.832,0.61669,0.89854,0.89847,0.84517,0.84635,0.87915,0.87841,0.85758,0.85859,0.83031,1.0
0.172,0.828,0.61793,0.89943,0.89912,0.8467,0.84781,0.88026,0.87976,0.85878,0.85949,0.83144,1.0
0.176,0.824,0.61919,0.90015,0.89983,0.84776,0.84877,0.88129,0.88086,0.85987,0.86023,0.83287,1.0
0.18,0.82,0.62034,0.90084,0.90068,0.84895,0.85012,0.8823,0.88192,0.86054,0.86095,0.834,1.0
0.184,0.816,0.62191,0.90162,0.90154,0.85013,0.85157,0.88322,0.88305,0.86149,0.86172,0.83549,1.0
0.188,0.812,0.62329,0.90223,0.90227,0.85131,0.8525,0.88391,0.88404,0.8626,0.86272,0.83663,1.0
0.192,0.808,0.62528,0.90281,0.90305,0.85244,0.85352,0.88456,0.88506,0.86335,0.86368,0.83803,1.0
0.196,0.804,0.62644,0.90336,0.90381,0.85354,0.85463,0.88557,0.88596,0.86397,0.8644,0.83926,1.0
0.2,0.8,0.62788,0.90405,0.90454,0.85465,0.85549,0.88624,0.88673,0.86499,0.86506,0.84086,1.0
0.204,0.796,0.62892,0.90469,0.90518,0.85588,0.85637,0.88701,0.88746,0.86601,0.86573,0.84203,1.0
0.208,0.792,0.63011,0.90551,0.90585,0.85691,0.85739,0.88787,0.88833,0.86686,0.86643,0.84291,1.0
0.212,0.788,0.63145,0.90623,0.90626,0.85763,0.85823,0.88876,0.88914,0.8676,0.86725,0.84417,1.0
0.216,0.784,0.63229,0.90668,0.90691,0.85878,0.85954,0.88946,0.88987,0.8685,0.86798,0.84524,1.0
0.22,0.78,0.63383,0.90726,0.90753,0.86002,0.86057,0.89042,0.89086,0.86922,0.86852,0.84673,1.0
0.224,0.776,0.63505,0.90793,0.90808,0.861,0.86149,0.89112,0.89161,0.86994,0.86932,0.84785,1.0
0.228,0.772,0.63622,0.90849,0.9086,0.86192,0.8626,0.89181,0.89258,0.87065,0.86991,0.84886,1.0
0.232,0.768,0.63717,0.90899,0.90906,0.8629,0.86338,0.89263,0.89332,0.87133,0.87055,0.85028,1.0
0.236,0.764,0.63825,0.90949,0.90965,0.86388,0.86412,0.89337,0.89419,0.87204,0.87118,0.85167,1.0
0.24,0.76,0.63938,0.90994,0.91014,0.86471,0.86492,0.89402,0.89475,0.87273,0.87195,0.85249,1.0
0.244,0.756,0.64056,0.91048,0.91057,0.86548,0.86595,0.89479,0.89532,0.87329,0.87252,0.85344,1.0
0.248,0.752,0.6413,0.91098,0.9112,0.86633,0.86716,0.89534,0.89621,0.87401,0.87285,0.85449,1.0
0.252,0.748,0.64231,0.91142,0.91161,0.86703,0.86797,0.89591,0.89674,0.87465,0.8734,0.85562,1.0
0.256,0.744,0.6432,0.91185,0.91206,0.8677,0.8689,0.89665,0.89742,0.87541,0.8739,0.85672,1.0
0.26,0.74,0.64429,0.9124,0.91243,0.86836,0.86983,0.89745,0.89805,0.87602,0.87461,0.85753,1.0
0.264,0.736,0.64525,0.91294,0.91283,0.86907,0.8707,0.89826,0.89868,0.8766,0.87515,0.85848,1.0
0.268,0.732,0.64628,0.91335,0.91327,0.86992,0.87133,0.89882,0.89928,0.87722,0.87573,0.85946,1.0
0.272,0.728,0.64735,0.91367,0.91367,0.87059,0.87209,0.8995,0.89971,0.8778,0.87637,0.86031,1.0
0.276,0.724,0.64825,0.91409,0.91401,0.87138,0.87286,0.90008,0.90026,0.87837,0.87685,0.86124,1.0
0.28,0.72,0.64914,0.91452,0.91442,0.87208,0.87362,0.9007,0.90082,0.87898,0.87725,0.86194,1.0
0.284,0.716,0.65003,0.91495,0.91483,0.87274,0.8741,0.90121,0.90128,0.87941,0.87782,0.86272,1.0
0.288,0.712,0.65101,0.91544,0.91518,0.8733,0.87465,0.90168,0.90177,0.87978,0.87831,0.86365,1.0
0.292,0.708,0.65194,0.9159,0.9156,0.87401,0.87522,0.90212,0.9023,0.88029,0.87893,0.86457,1.0
0.296,0.704,0.65305,0.91631,0.91601,0.87439,0.87603,0.90261,0.90291,0.88082,0.87945,0.86525,1.0
0.3,0.7,0.65393,0.91664,0.91636,0.87506,0.87658,0.90309,0.9034,0.88119,0.87989,0.86625,1.0
0.304,0.696,0.65494,0.91702,0.91677,0.87555,0.87713,0.90367,0.90387,0.88177,0.88027,0.86727,1.0
0.308,0.692,0.65574,0.91734,0.91709,0.87622,0.87772,0.90435,0.9045,0.88222,0.88088,0.86816,1.0
0.312,0.688,0.65661,0.91771,0.91748,0.87668,0.87832,0.90484,0.90489,0.88275,0.88132,0.86876,1.0
0.316,0.684,0.6575,0.91803,0.91781,0.8772,0.87897,0.90517,0.90528,0.88312,0.8819,0.86942,1.0
0.32,0.68,0.65846,0.91848,0.91813,0.87758,0.87945,0.90563,0.90572,0.88351,0.8823,0.87019,1.0
0.324,0.676,0.6592,0.91885,0.9185,0.87805,0.88001,0.906,0.9063,0.88393,0.88277,0.87086,1.0
0.328,0.672,0.66004,0.91928,0.91877,0.87863,0.8804,0.9065,0.90671,0.88428,0.88325,0.87181,1.0
0.332,0.668,0.66087,0.91964,0.91904,0.87912,0.88077,0.90689,0.90717,0.88466,0.8836,0.87259,1.0
0.336,0.664,0.6616,0.91993,0.91939,0.87958,0.88126,0.90743,0.90753,0.88503,0.88397,0.8734,1.0
0.34,0.66,0.66228,0.92032,0.91962,0.88008,0.88174,0.90778,0.90809,0.88544,0.88449,0.87437,1.0
0.344,0.656,0.663,0.92068,0.91998,0.88056,0.88211,0.90813,0.90845,0.88585,0.88481,0.87495,1.0
0.348,0.652,0.66368,0.92102,0.92039,0.88105,0.8826,0.90858,0.90891,0.8862,0.88512,0.87569,1.0
0.352,0.648,0.66437,0.92134,0.9207,0.88171,0.88301,0.90906,0.90939,0.88663,0.88542,0.87644,1.0
0.356,0.644,0.66524,0.92174,0.92104,0.88217,0.88346,0.90952,0.90987,0.88702,0.88588,0.87712,1.0
0.36,0.64,0.66592,0.92206,0.92141,0.88259,0.88388,0.9099,0.91032,0.88737,0.8863,0.87789,1.0
0.364,0.636,0.66677,0.92241,0.92179,0.88307,0.88443,0.9104,0.91076,0.88781,0.88658,0.87862,1.0
0.368,0.632,0.66744,0.92275,0.92213,0.88368,0.88495,0.91081,0.91123,0.88809,0.88693,0.8791,1.0
0.372,0.628,0.6681,0.92298,0.92242,0.88411,0.88551,0.91118,0.91156,0.8885,0.88732,0.87975,1.0
0.376,0.624,0.66879,0.92322,0.92264,0.88449,0.88594,0.91155,0.91199,0.88882,0.88776,0.88041,1.0
0.38,0.62,0.6694,0.92343,0.92291,0.8849,0.88638,0.91185,0.91236,0.88911,0.88809,0.88114,1.0
0.384,0.616,0.67011,0.92367,0.92313,0.88533,0.88686,0.91223,0.91266,0.88947,0.88841,0.88163,1.0
0.388,0.612,0.67061,0.92395,0.92337,0.88572,0.88738,0.91263,0.91309,0.88987,0.88866,0.88222,1.0
0.392,0.608,0.6713,0.92426,0.92369,0.8861,0.88797,0.91303,0.91336,0.89021,0.889,0.88267,1.0
0.396,0.604,0.67198,0.92463,0.92398,0.88669,0.88838,0.91344,0.91377,0.89066,0.88937,0.88325,1.0
0.4,0.6,0.67265,0.92492,0.92431,0.88712,0.88878,0.9137,0.91411,0.89101,0.88988,0.88383,1.0
0.404,0.596,0.6735,0.92518,0.9246,0.88761,0.88929,0.91402,0.91438,0.89147,0.89031,0.8845,1.0
0.408,0.592,0.67425,0.92553,0.9249,0.88807,0.88966,0.91439,0.91467,0.89186,0.89067,0.88497,1.0
0.412,0.588,0.67489,0.92581,0.92514,0.88855,0.89005,0.91479,0.91501,0.89216,0.89098,0.88546,1.0
0.416,0.584,0.67542,0.92616,0.92547,0.88895,0.8904,0.91518,0.91533,0.89262,0.89127,0.88594,1.0
0.42,0.58,0.67595,0.92651,0.92573,0.88924,0.89073,0.91554,0.91565,0.89287,0.89171,0.88637,1.0
0.424,0.576,0.6764,0.92676,0.92602,0.88977,0.89113,0.91592,0.91599,0.89314,0.89205,0.88709,1.0
0.428,0.572,0.67715,0.927,0.9262,0.89017,0.8914,0.91616,0.91622,0.89346,0.8925,0.8876,1.0
0.432,0.568,0.67777,0.92733,0.9265,0.89068,0.89175,0.9165,0.91666,0.89377,0.89278,0.88808,1.0
0.436,0.564,0.67832,0.92759,0.9268,0.89106,0.89212,0.91686,0.91698,0.89408,0.89316,0.8887,1.0
0.44,0.56,0.67891,0.92784,0.92709,0.89142,0.89262,0.91713,0.9173,0.89456,0.8935,0.88932,1.0
0.444,0.556,0.6796,0.92802,0.92731,0.89177,0.89299,0.91739,0.91763,0.89493,0.89384,0.88978,1.0
0.448,0.552,0.68023,0.92819,0.92755,0.89208,0.89325,0.91771,0.91794,0.89519,0.89414,0.89031,1.0
0.452,0.548,0.6807,0.92849,0.92777,0.89239,0.89359,0.918,0.91826,0.89554,0.89448,0.89078,1.0
0.456,0.544,0.68125,0.92881,0.92806,0.89276,0.894,0.91833,0.9186,0.89581,0.89483,0.89115,1.0
0.46,0.54,0.68181,0.92903,0.9283,0.89315,0.89431,0.91868,0.91894,0.89609,0.89519,0.8917,1.0
0.464,0.536,0.68233,0.92928,0.9285,0.89351,0.89472,0.91901,0.91936,0.89636,0.89558,0.89238,1.0
0.468,0.532,0.68281,0.92952,0.92874,0.89374,0.89503,0.91938,0.91964,0.89665,0.89592,0.89278,1.0
0.472,0.528,0.68322,0.92972,0.92905,0.89401,0.89532,0.91973,0.92004,0.89698,0.89623,0.89317,1.0
0.476,0.524,0.68374,0.92993,0.92936,0.89432,0.89564,0.92003,0.92031,0.89734,0.89647,0.89359,1.0
0.48,0.52,0.6842,0.93021,0.92955,0.8946,0.89597,0.92031,0.92064,0.89774,0.89684,0.8942,1.0
0.484,0.516,0.68472,0.9305,0.92975,0.89493,0.8963,0.92062,0.92085,0.89799,0.89714,0.89487,1.0
0.488,0.512,0.68534,0.93071,0.93006,0.89524,0.89661,0.92087,0.92117,0.89828,0.89744,0.89532,1.0
0.492,0.508,0.68595,0.93094,0.93027,0.89553,0.8969,0.9212,0.92149,0.89864,0.89773,0.89583,1.0
0.496,0.504,0.68644,0.93122,0.93052,0.89577,0.8972,0.92148,0.92169,0.89908,0.898,0.89646,1.0
0.5,0.5,0.68704,0.93144,0.93071,0.89606,0.89751,0.92171,0.92198,0.89935,0.89835,0.89715,1.0
0.504,0.496,0.6875,0.93169,0.93095,0.89639,0.89774,0.92197,0.92225,0.89963,0.89861,0.89761,1.0
0.508,0.492,0.68809,0.93199,0.93119,0.89676,0.89796,0.92231,0.92259,0.8999,0.89891,0.89808,1.0
0.512,0.488,0.68864,0.93222,0.93145,0.89702,0.89835,0.9226,0.92281,0.90012,0.89931,0.89853,1.0
0.516,0.484,0.68921,0.9324,0.93168,0.89735,0.89867,0.92294,0.92312,0.90046,0.89976,0.89901,1.0
0.52,0.48,0.68984,0.93262,0.93196,0.89767,0.89886,0.9232,0.92342,0.90083,0.90006,0.89952,1.0
0.524,0.476,0.69023,0.93285,0.93223,0.89795,0.89918,0.92351,0.92371,0.90107,0.90041,0.89993,1.0
0.528,0.472,0.69081,0.93308,0.93242,0.89817,0.89946,0.92378,0.92397,0.90137,0.9008,0.9006,1.0
0.532,0.468,0.69127,0.93331,0.93262,0.89849,0.89967,0.92408,0.92433,0.90161,0.90113,0.90115,1.0
0.536,0.464,0.69173,0.93351,0.93285,0.89877,0.89995,0.92435,0.92465,0.90185,0.90139,0.90156,1.0
0.54,0.46,0.69236,0.93372,0.93305,0.89909,0.9002,0.9246,0.92498,0.90209,0.9017,0.90214,1.0
0.544,0.456,0.69282,0.93391,0.93323,0.89944,0.9005,0.92491,0.92544,0.90242,0.90208,0.90257,1.0
0.548,0.452,0.69332,0.93412,0.93348,0.8997,0.9008,0.92518,0.92567,0.90274,0.90238,0.90315,1.0
0.552,0.448,0.69394,0.93437,0.93368,0.89993,0.90103,0.92548,0.92595,0.90299,0.90268,0.90384,1.0
0.556,0.444,0.69442,0.93462,0.93391,0.90018,0.90137,0.92576,0.92627,0.90324,0.90301,0.90428,1.0
0.56,0.44,0.69484,0.9349,0.93417,0.90044,0.90159,0.92606,0.92655,0.90352,0.90335,0.90485,1.0
0.564,0.436,0.69529,0.9351,0.9344,0.9007,0.90182,0.92629,0.92681,0.90373,0.90362,0.90539,1.0
0.568,0.432,0.69605,0.93529,0.93465,0.90091,0.90214,0.9266,0.92719,0.90397,0.90396,0.90598,1.0
0.572,0.428,0.6965,0.9355,0.93486,0.90113,0.90244,0.92688,0.92757,0.90423,0.90425,0.9065,1.0
0.576,0.424,0.69697,0.93574,0.93502,0.90137,0.90277,0.92717,0.92782,0.90444,0.90456,0.90704,1.0
0.58,0.42,0.69747,0.93595,0.93529,0.90162,0.90299,0.92737,0.92799,0.90488,0.9049,0.90749,1.0
0.584,0.416,0.69786,0.93615,0.93551,0.90186,0.9032,0.9276,0.92826,0.90515,0.90528,0.90795,1.0
0.588,0.412,0.69841,0.93633,0.93574,0.90207,0.90338,0.92794,0.9285,0.9055,0.90556,0.90858,1.0
0.592,0.408,0.69906,0.93654,0.93593,0.90224,0.90364,0.92816,0.92872,0.90578,0.90588,0.90917,1.0
0.596,0.404,0.69958,0.93678,0.93615,0.90244,0.90388,0.9284,0.92899,0.90607,0.90615,0.90971,1.0
0.6,0.4,0.70002,0.937,0.93638,0.90262,0.90411,0.92874,0.92928,0.90628,0.9065,0.9101,1.0
0.604,0.396,0.7004,0.93721,0.93663,0.90289,0.90443,0.92897,0.92955,0.90647,0.90685,0.91056,1.0
0.608,0.392,0.70081,0.93749,0.93685,0.90313,0.90466,0.92921,0.92979,0.90672,0.90712,0.91099,1.0
0.612,0.388,0.70122,0.93771,0.93705,0.90335,0.90487,0.92943,0.93006,0.90696,0.90744,0.91159,1.0
0.616,0.384,0.70162,0.93793,0.93732,0.90355,0.90503,0.92968,0.93028,0.90729,0.90781,0.91218,1.0
0.62,0.38,0.70204,0.93813,0.93754,0.90377,0.90524,0.92998,0.93051,0.90762,0.90807,0.91268,1.0
0.624,0.376,0.7025,0.93833,0.93776,0.90401,0.90547,0.93022,0.93083,0.90787,0.90829,0.91306,1.0
0.628,0.372,0.70289,0.93857,0.93797,0.90429,0.90576,0.93051,0.9311,0.9081,0.90855,0.91365,1.0
0.632,0.368,0.70327,0.93876,0.93821,0.90451,0.90606,0.93075,0.9313,0.90835,0.90883,0.91405,1.0
0.636,0.364,0.70367,0.93895,0.93842,0.9048,0.9063,0.93103,0.93153,0.90855,0.90917,0.91469,1.0
0.64,0.36,0.70403,0.93922,0.93865,0.90496,0.90663,0.93126,0.93178,0.90877,0.90948,0.91508,1.0
0.644,0.356,0.70446,0.93939,0.93891,0.90519,0.90683,0.9314,0.93204,0.90919,0.90986,0.91561,1.0
0.648,0.352,0.70482,0.93967,0.9392,0.90542,0.90703,0.93166,0.93233,0.90944,0.91016,0.91629,1.0
0.652,0.348,0.70519,0.9399,0.93943,0.90565,0.90725,0.93193,0.9326,0.90978,0.91058,0.91686,1.0
0.656,0.344,0.70574,0.94015,0.93967,0.90592,0.9077,0.93216,0.93295,0.91014,0.91088,0.91753,1.0
0.66,0.34,0.70622,0.94037,0.93993,0.90622,0.90793,0.93243,0.93318,0.91045,0.91125,0.91797,1.0
0.664,0.336,0.70658,0.94058,0.94013,0.90646,0.90816,0.93267,0.93352,0.9107,0.91151,0.91848,1.0
0.668,0.332,0.70707,0.94077,0.94043,0.90669,0.90838,0.93298,0.9337,0.91096,0.91188,0.91918,1.0
0.672,0.328,0.70762,0.94097,0.94067,0.90687,0.90862,0.93321,0.93398,0.91127,0.91217,0.91965,1.0
0.676,0.324,0.70808,0.9412,0.9409,0.90713,0.90883,0.93353,0.93429,0.91161,0.91246,0.92017,1.0
0.68,0.32,0.70851,0.94143,0.94117,0.90736,0.90913,0.93381,0.93454,0.912,0.91277,0.92066,1.0
0.684,0.316,0.70886,0.94171,0.94145,0.90757,0.90933,0.93404,0.93481,0.91234,0.913,0.92108,1.0
0.688,0.312,0.70925,0.94198,0.94177,0.90779,0.90953,0.93431,0.93507,0.91261,0.91328,0.92157,1.0
0.692,0.308,0.70974,0.94222,0.94202,0.9081,0.90972,0.93466,0.93531,0.913,0.9137,0.92219,1.0
0.696,0.304,0.7101,0.94244,0.94231,0.90835,0.91002,0.93494,0.93558,0.91328,0.91413,0.92276,1.0
0.7,0.3,0.71045,0.94266,0.94251,0.90858,0.91026,0.93518,0.93581,0.91365,0.91444,0.92331,1.0
0.704,0.296,0.71091,0.94293,0.94272,0.90878,0.91052,0.93547,0.93607,0.9139,0.91474,0.92381,1.0
0.708,0.292,0.7113,0.94315,0.94301,0.90904,0.91071,0.93567,0.93635,0.91419,0.91508,0.9243,1.0
0.712,0.288,0.71177,0.94343,0.94324,0.90925,0.9109,0.93592,0.93668,0.91455,0.91536,0.92477,1.0
0.716,0.284,0.71221,0.94373,0.94349,0.90946,0.91116,0.93621,0.93689,0.91486,0.91564,0.92525,1.0
0.72,0.28,0.71275,0.944,0.94372,0.90969,0.91135,0.93646,0.93716,0.91521,0.91595,0.92573,1.0
0.724,0.276,0.71319,0.9443,0.94396,0.90989,0.91162,0.93671,0.93741,0.91564,0.9162,0.92618,1.0
0.728,0.272,0.71374,0.94455,0.94415,0.91011,0.91184,0.93696,0.93767,0.91601,0.91666,0.9267,1.0
0.732,0.268,0.71452,0.94482,0.94439,0.91031,0.91208,0.9372,0.93796,0.9163,0.91696,0.92712,1.0
0.736,0.264,0.71493,0.94506,0.94465,0.91054,0.91225,0.9375,0.93826,0.91661,0.91728,0.92754,1.0
0.74,0.26,0.71543,0.94531,0.94499,0.91078,0.91247,0.93776,0.93862,0.91708,0.91775,0.92798,1.0
0.744,0.256,0.71582,0.94551,0.94531,0.91101,0.91271,0.93797,0.93892,0.91737,0.9181,0.92849,1.0
0.748,0.252,0.7163,0.94588,0.94558,0.91125,0.91291,0.93819,0.93929,0.91765,0.91846,0.92892,1.0
0.752,0.248,0.71685,0.94623,0.94591,0.91147,0.91308,0.93851,0.93949,0.918,0.91877,0.92938,1.0
0.756,0.244,0.71737,0.94654,0.94616,0.9117,0.91326,0.93869,0.93972,0.9183,0.91912,0.92996,1.0
0.76,0.24,0.71799,0.94681,0.94648,0.91199,0.91351,0.93895,0.93999,0.91861,0.91952,0.93038,1.0
0.764,0.236,0.71857,0.9471,0.94674,0.91223,0.91371,0.93927,0.94024,0.91897,0.91992,0.93091,1.0
0.768,0.232,0.71914,0.94742,0.94701,0.91244,0.91393,0.93965,0.9406,0.91927,0.92017,0.93136,1.0
0.772,0.228,0.71966,0.94765,0.94728,0.91265,0.91417,0.93997,0.94093,0.9196,0.92054,0.93187,1.0
0.776,0.224,0.72028,0.94794,0.94759,0.91281,0.91437,0.94027,0.94116,0.92006,0.921,0.9323,1.0
0.78,0.22,0.72082,0.94824,0.94786,0.91302,0.91461,0.94054,0.94144,0.92037,0.92134,0.93279,1.0
0.784,0.216,0.72142,0.94856,0.94816,0.91325,0.91477,0.94082,0.94173,0.92072,0.92169,0.93319,1.0
0.788,0.212,0.72192,0.94894,0.94848,0.91341,0.91499,0.94108,0.94202,0.92109,0.92204,0.9336,1.0
0.792,0.208,0.72238,0.94912,0.94875,0.91367,0.91526,0.94131,0.9423,0.92145,0.92241,0.93405,1.0
0.796,0.204,0.72282,0.94945,0.94902,0.91386,0.91548,0.94159,0.94268,0.92182,0.92276,0.93439,1.0
0.8,0.2,0.72316,0.94969,0.94928,0.91409,0.91574,0.94197,0.9429,0.92219,0.92316,0.93479,1.0
0.804,0.196,0.72365,0.94994,0.94964,0.91435,0.91599,0.9423,0.94321,0.92261,0.92355,0.93524,1.0
0.808,0.192,0.72431,0.95025,0.94994,0.91463,0.91624,0.94255,0.94353,0.92315,0.92401,0.93579,1.0
0.812,0.188,0.72481,0.95058,0.95028,0.91493,0.91646,0.94282,0.94388,0.92346,0.92432,0.9362,1.0
0.816,0.184,0.72543,0.95088,0.95065,0.91513,0.91675,0.94318,0.94419,0.92385,0.92481,0.93676,1.0
0.82,0.18,0.72592,0.95121,0.95099,0.91541,0.91702,0.94353,0.94455,0.92426,0.92524,0.9372,1.0
0.824,0.176,0.72639,0.95159,0.95128,0.91564,0.91731,0.94386,0.94488,0.9248,0.92556,0.93766,1.0
0.828,0.172,0.72685,0.95188,0.95161,0.91588,0.91756,0.9442,0.94518,0.92527,0.9259,0.93817,1.0
0.832,0.168,0.7274,0.95218,0.95194,0.91612,0.91782,0.94461,0.94549,0.92578,0.92638,0.93867,1.0
0.836,0.164,0.72791,0.95253,0.95226,0.91644,0.91808,0.94492,0.94586,0.92618,0.92691,0.9392,1.0
0.84,0.16,0.72845,0.95281,0.95263,0.91675,0.91832,0.94527,0.94618,0.9265,0.92737,0.93971,1.0
0.844,0.156,0.72894,0.95321,0.95308,0.91694,0.91862,0.94574,0.94648,0.92685,0.92781,0.94024,1.0
0.848,0.152,0.72929,0.95359,0.95337,0.91723,0.91892,0.94616,0.94683,0.9272,0.92834,0.94075,1.0
0.852,0.148,0.72987,0.95401,0.95377,0.91767,0.91918,0.94652,0.94722,0.92776,0.92886,0.94119,1.0
0.856,0.144,0.73045,0.9543,0.95415,0.91797,0.9195,0.94689,0.94756,0.92821,0.92931,0.94181,1.0
0.86,0.14,0.73122,0.95464,0.95453,0.91825,0.91976,0.94714,0.94794,0.92884,0.92977,0.94218,1.0
0.864,0.136,0.73171,0.95508,0.955,0.91848,0.92004,0.94752,0.9483,0.92935,0.93029,0.94256,1.0
0.868,0.132,0.73228,0.95549,0.9554,0.91872,0.9203,0.9479,0.94872,0.92994,0.93078,0.94301,1.0
0.872,0.128,0.73302,0.95587,0.95573,0.91896,0.9206,0.94824,0.94906,0.93039,0.93134,0.94343,1.0
0.876,0.124,0.73353,0.95628,0.95619,0.91923,0.92087,0.94859,0.94943,0.93092,0.93182,0.94396,1.0
0.88,0.12,0.7341,0.95681,0.95671,0.91955,0.92111,0.94904,0.94985,0.9314,0.93221,0.94426,1.0
0.884,0.116,0.73465,0.95725,0.95716,0.91985,0.92137,0.94951,0.95021,0.9321,0.93271,0.94485,1.0
0.888,0.112,0.73516,0.95766,0.9575,0.92019,0.92169,0.94997,0.95055,0.93264,0.93314,0.94535,1.0
0.892,0.108,0.73576,0.95803,0.95802,0.92046,0.92194,0.95046,0.95106,0.9333,0.93383,0.94587,1.0
0.896,0.104,0.73638,0.95843,0.95832,0.92077,0.92228,0.95085,0.95142,0.93389,0.93456,0.94651,1.0
0.9,0.1,0.73691,0.95893,0.95876,0.92105,0.92261,0.95133,0.9519,0.93445,0.9352,0.94702,1.0
0.904,0.096,0.73752,0.95937,0.95919,0.92139,0.92297,0.95185,0.95229,0.93502,0.93582,0.94774,1.0
0.908,0.092,0.73813,0.9599,0.9595,0.92169,0.92326,0.95228,0.95273,0.93541,0.93643,0.94832,1.0
0.912,0.088,0.73873,0.96033,0.95998,0.92213,0.92356,0.95283,0.95307,0.93604,0.93687,0.94889,1.0
0.916,0.084,0.73935,0.96087,0.96039,0.92259,0.92397,0.95342,0.95352,0.93652,0.93744,0.94948,1.0
0.92,0.08,0.7401,0.96136,0.96091,0.92295,0.92439,0.9539,0.954,0.93714,0.93795,0.94994,1.0
0.924,0.076,0.7407,0.9618,0.96133,0.92334,0.9247,0.95439,0.95456,0.93772,0.93853,0.95065,1.0
0.928,0.072,0.74137,0.9623,0.9618,0.92364,0.92507,0.95498,0.95506,0.93827,0.9391,0.95113,1.0
0.932,0.068,0.74198,0.96276,0.96223,0.92413,0.92558,0.95548,0.95563,0.93908,0.93982,0.9517,1.0
0.936,0.064,0.7426,0.96325,0.96261,0.92461,0.92605,0.95605,0.95626,0.93984,0.9406,0.9523,1.0
0.94,0.06,0.74317,0.96367,0.96299,0.92505,0.92649,0.95677,0.95684,0.94055,0.94142,0.95293,1.0
0.944,0.056,0.74404,0.96424,0.96347,0.92552,0.92685,0.95735,0.95755,0.94149,0.94209,0.95358,1.0
0.948,0.052,0.74505,0.9647,0.96409,0.92602,0.92729,0.95801,0.95804,0.94222,0.9431,0.95434,1.0
0.952,0.048,0.74605,0.96527,0.96442,0.92645,0.92787,0.9589,0.95879,0.94307,0.94385,0.95487,1.0
0.956,0.044,0.74682,0.96576,0.96489,0.92692,0.92842,0.95964,0.95972,0.94394,0.94464,0.95564,1.0
0.96,0.04,0.74759,0.96644,0.96546,0.92747,0.92895,0.96041,0.96016,0.94472,0.94557,0.95643,1.0
0.964,0.036,0.74864,0.96702,0.96609,0.92815,0.92953,0.9616,0.96083,0.94576,0.94625,0.95741,1.0
0.968,0.032,0.74949,0.96757,0.96711,0.9289,0.93019,0.96246,0.96168,0.94681,0.94718,0.95822,1.0
0.972,0.028,0.75053,0.96832,0.96779,0.9298,0.93098,0.96332,0.96246,0.94777,0.94813,0.95907,1.0
0.976,0.024,0.7516,0.96924,0.96841,0.93068,0.93179,0.96439,0.96311,0.94935,0.94918,0.96001,1.0
0.98,0.02,0.75263,0.97018,0.96919,0.93185,0.93302,0.96595,0.96437,0.95055,0.9507,0.96108,1.0
0.984,0.016,0.75435,0.97127,0.96999,0.933,0.93429,0.96721,0.96567,0.95192,0.9521,0.9625,1.0
0.988,0.012,0.75572,0.97276,0.97118,0.93484,0.93549,0.96932,0.96725,0.95456,0.95422,0.96419,1.0
0.992,0.008,0.75827,0.97465,0.97304,0.93729,0.93762,0.97228,0.96879,0.95719,0.957,0.96611,1.0
0.996,0.004,0.76258,0.97705,0.97513,0.94061,0.94088,0.97548,0.97153,0.96133,0.96189,0.96928,1.0


==> gmm_feedback/overpilots/onemincdf_normspeceff0.8_ncomp64_SNR0dB_ntrain20000.csv <==
pilots,GMM_PGD_UL_from_y_over_pilots,GMM_PGD_UL_perfect_over_pilots,Lloyd_PGD_UL_perfect_over_pilots,Lloyd_PGD_UL_ls_over_pilots,Lloyd_PGD_UL_scov_over_pilots,Lloyd_PGD_UL_omp_over_piolts,Lloyd_PGD_UL_gmmULfull_over_piolts
2,0.5622,0.8529,0.9209,0.04420000000000002,0.07940000000000003,0.08389999999999997,0.24550000000000005
4,0.5937,0.8529,0.9209,0.043399999999999994,0.2107,0.08740000000000003,0.3518
8,0.7387,0.8529,0.9209,0.40669999999999995,0.3981,0.5720000000000001,0.6736
16,0.7897000000000001,0.8529,0.9209,0.4205,0.46299999999999997,0.7048,0.7779
32,0.8280000000000001,0.8529,0.9209,0.7143999999999999,0.5885,0.8664000000000001,0.8599


==> gmm_feedback/overpilots/onemincdf_normspeceff0.8_ncomp64_SNR5dB_ntrain20000.csv <==
pilots,GMM_PGD_UL_from_y_over_pilots,GMM_PGD_UL_perfect_over_pilots,Lloyd_PGD_UL_perfect_over_pilots,Lloyd_PGD_UL_ls_over_pilots,Lloyd_PGD_UL_scov_over_pilots,Lloyd_PGD_UL_omp_over_piolts,Lloyd_PGD_UL_gmmULfull_over_piolts
2,0.7050000000000001,0.9202,0.9522,0.03420000000000001,0.04849999999999999,0.03420000000000001,0.30400000000000005
4,0.7453000000000001,0.9202,0.9522,0.03420000000000001,0.39249999999999996,0.06130000000000002,0.5916
8,0.8444,0.9202,0.9522,0.5301,0.5811999999999999,0.6638999999999999,0.844
16,0.8765000000000001,0.9202,0.9522,0.7299,0.6825,0.8703,0.8796
32,0.9002,0.9202,0.9522,0.86,0.8114,0.9391,0.9248

